Radial distortion homography estimation from affine-covariant or orientation-covariant features

We present minimal solvers for joint homography and radial distortion estimation using affine- or orientation-covariant features. The core contribution is a set of novel constraints that exploit local feature geometry inherent to affine descriptors, enabling solvers that require fewer correspondences than point-based methods. Using modern robust estimation frameworks, we demonstrate that the proposed solvers are advantageous to the current state-of-the-art with a significant speed-up in the presence of outliers while maintaining comparable or superior estimation accuracy. The proposed solvers are tested on both synthetic and real images containing challenging fisheye distortions.

==> plots/noise/data/noise_affine_dist_dist.csv <==
2.500000000000000000e-01,1.357109841727895116e-02
5.000000000000000000e-01,2.840534052539800403e-02
7.500000000000000000e-01,4.204070593878581064e-02
1.000000000000000000e+00,5.552198698816366434e-02
1.250000000000000000e+00,6.491349611208571679e-02
1.500000000000000000e+00,8.089282454565829839e-02
1.750000000000000000e+00,9.414451013450506056e-02
2.000000000000000000e+00,1.025277672891761471e-01


==> plots/noise/data/noise_affine_dist_hom.csv <==
2.500000000000000000e-01,2.344147849923280957e-02
5.000000000000000000e-01,4.891758406308722301e-02
7.500000000000000000e-01,7.384141324069384837e-02
1.000000000000000000e+00,9.554874783384902093e-02
1.250000000000000000e+00,1.132388629779465389e-01
1.500000000000000000e+00,1.401507738231652922e-01
1.750000000000000000e+00,1.620270406937790175e-01
2.000000000000000000e+00,1.808862269324833238e-01


==> plots/noise/data/noise_fitzgibbon_one_sided_dist.csv <==
2.500000000000000000e-01,1.389664617478536361e-02
5.000000000000000000e-01,2.707727776019111174e-02
7.500000000000000000e-01,4.451485878531241669e-02
1.000000000000000000e+00,6.230745320715380675e-02
1.250000000000000000e+00,8.078207417499916332e-02
1.500000000000000000e+00,9.857345980172153854e-02
1.750000000000000000e+00,1.187111466702309298e-01
2.000000000000000000e+00,1.379532702178715708e-01


==> plots/noise/data/noise_fitzgibbon_one_sided_hom.csv <==
2.500000000000000000e-01,2.613575196976974935e-02
5.000000000000000000e-01,5.150329327257527345e-02
7.500000000000000000e-01,8.265421393933491956e-02
1.000000000000000000e+00,1.147786203021421980e-01
1.250000000000000000e+00,1.466817220651299714e-01
1.500000000000000000e+00,1.798100658159975662e-01
1.750000000000000000e+00,2.163121928663334637e-01
2.000000000000000000e+00,2.513318337967767047e-01


==> plots/noise/data/noise_nakano_one_sided_dist.csv <==
2.500000000000000000e-01,1.339969767838930341e-02
5.000000000000000000e-01,2.563037733545086086e-02
7.500000000000000000e-01,3.967710712149510183e-02
1.000000000000000000e+00,5.254967083465217348e-02
1.250000000000000000e+00,6.546060276515125453e-02
1.500000000000000000e+00,8.029527687862444973e-02
1.750000000000000000e+00,9.273207974195299408e-02
2.000000000000000000e+00,1.050149185821160069e-01


==> plots/noise/data/noise_nakano_one_sided_hom.csv <==
2.500000000000000000e-01,2.507523431690104193e-02
5.000000000000000000e-01,4.754337411327240470e-02
7.500000000000000000e-01,7.494281465111359009e-02
1.000000000000000000e+00,9.929674218199709135e-02
1.250000000000000000e+00,1.198484716145368362e-01
1.500000000000000000e+00,1.470745404288561764e-01
1.750000000000000000e+00,1.711090578439347643e-01
2.000000000000000000e+00,1.935661891787700539e-01


==> plots/noise/data/noise_ori_dist.csv <==
2.500000000000000000e-01,2.116873956958358755e-02
5.000000000000000000e-01,4.370488682941739422e-02
7.500000000000000000e-01,6.343661487991517078e-02
1.000000000000000000e+00,8.297265746780678464e-02
1.250000000000000000e+00,1.075366492234120647e-01
1.500000000000000000e+00,1.251199320904346768e-01
1.750000000000000000e+00,1.440223854878849852e-01
2.000000000000000000e+00,1.623429748787994231e-01


==> plots/noise/data/noise_ori_hom.csv <==
2.500000000000000000e-01,3.422985031505094977e-02
5.000000000000000000e-01,6.904623467315987306e-02
7.500000000000000000e-01,1.023582848285374963e-01
1.000000000000000000e+00,1.322009268610306876e-01
1.250000000000000000e+00,1.730818386238728857e-01
1.500000000000000000e+00,2.012058020260384661e-01
1.750000000000000000e+00,2.312291059598357568e-01
2.000000000000000000e+00,2.603850226559130121e-01


==> plots/noise/data/noise_wadenback_one_sided_dist.csv <==
2.500000000000000000e-01,1.270720393879142679e-02
5.000000000000000000e-01,2.638517627667321536e-02
7.500000000000000000e-01,3.891974624275952588e-02
1.000000000000000000e+00,4.937703411372688228e-02
1.250000000000000000e+00,6.271984840787560300e-02
1.500000000000000000e+00,7.419420744769202047e-02
1.750000000000000000e+00,8.795489206641642077e-02
2.000000000000000000e+00,1.010086344827988980e-01


==> plots/noise/data/noise_wadenback_one_sided_hom.csv <==
2.500000000000000000e-01,2.795342322889146983e-02
5.000000000000000000e-01,5.969115741933243846e-02
7.500000000000000000e-01,8.928839162998299106e-02
1.000000000000000000e+00,1.099398145377251529e-01
1.250000000000000000e+00,1.441220729233764208e-01
1.500000000000000000e+00,1.686479241797494977e-01
1.750000000000000000e+00,2.066533738385326890e-01
2.000000000000000000e+00,2.241952980055489930e-01


==> plots/numerical_stability/data/data_affine_dist_dist_hist.csv <==
-1.775000000000000000e+01,0.000000000000000000e+00
-1.725000000000000000e+01,0.000000000000000000e+00
-1.675000000000000000e+01,4.880000000000000000e+02
-1.625000000000000000e+01,8.770000000000000000e+02
-1.575000000000000000e+01,3.339000000000000000e+03
-1.525000000000000000e+01,8.975000000000000000e+03
-1.475000000000000000e+01,1.514400000000000000e+04
-1.425000000000000000e+01,1.843500000000000000e+04
-1.375000000000000000e+01,1.810600000000000000e+04
-1.325000000000000000e+01,1.382900000000000000e+04
-1.275000000000000000e+01,9.145000000000000000e+03
-1.225000000000000000e+01,5.492000000000000000e+03
-1.175000000000000000e+01,2.898000000000000000e+03
-1.125000000000000000e+01,1.516000000000000000e+03
-1.075000000000000000e+01,7.890000000000000000e+02
-1.025000000000000000e+01,3.850000000000000000e+02
-9.750000000000000000e+00,1.780000000000000000e+02
-9.250000000000000000e+00,1.060000000000000000e+02
-8.750000000000000000e+00,4.400000000000000000e+01
-8.250000000000000000e+00,1.700000000000000000e+01
-7.750000000000000000e+00,9.000000000000000000e+00
-7.250000000000000000e+00,4.000000000000000000e+00
-6.750000000000000000e+00,1.000000000000000000e+00
-6.250000000000000000e+00,1.000000000000000000e+00
-5.750000000000000000e+00,1.000000000000000000e+00
-5.250000000000000000e+00,0.000000000000000000e+00
-4.750000000000000000e+00,0.000000000000000000e+00
-4.250000000000000000e+00,0.000000000000000000e+00
-3.750000000000000000e+00,0.000000000000000000e+00
-3.250000000000000000e+00,0.000000000000000000e+00
-2.750000000000000000e+00,0.000000000000000000e+00
-2.250000000000000000e+00,0.000000000000000000e+00
-1.750000000000000000e+00,0.000000000000000000e+00
-1.250000000000000000e+00,0.000000000000000000e+00
-7.500000000000000000e-01,0.000000000000000000e+00
-2.500000000000000000e-01,0.000000000000000000e+00
2.500000000000000000e-01,0.000000000000000000e+00
7.500000000000000000e-01,0.000000000000000000e+00
1.250000000000000000e+00,0.000000000000000000e+00
1.750000000000000000e+00,0.000000000000000000e+00


==> plots/numerical_stability/data/data_affine_dist_hom_hist.csv <==
-1.775000000000000000e+01,0.000000000000000000e+00
-1.725000000000000000e+01,0.000000000000000000e+00
-1.675000000000000000e+01,0.000000000000000000e+00
-1.625000000000000000e+01,1.000000000000000000e+00
-1.575000000000000000e+01,3.820000000000000000e+02
-1.525000000000000000e+01,5.904000000000000000e+03
-1.475000000000000000e+01,1.347000000000000000e+04
-1.425000000000000000e+01,1.811300000000000000e+04
-1.375000000000000000e+01,1.975500000000000000e+04
-1.325000000000000000e+01,1.657700000000000000e+04
-1.275000000000000000e+01,1.121200000000000000e+04
-1.225000000000000000e+01,6.897000000000000000e+03
-1.175000000000000000e+01,3.842000000000000000e+03
-1.125000000000000000e+01,1.897000000000000000e+03
-1.075000000000000000e+01,9.770000000000000000e+02
-1.025000000000000000e+01,5.060000000000000000e+02
-9.750000000000000000e+00,2.350000000000000000e+02
-9.250000000000000000e+00,1.290000000000000000e+02
-8.750000000000000000e+00,6.000000000000000000e+01
-8.250000000000000000e+00,2.500000000000000000e+01
-7.750000000000000000e+00,1.000000000000000000e+01
-7.250000000000000000e+00,3.000000000000000000e+00
-6.750000000000000000e+00,3.000000000000000000e+00
-6.250000000000000000e+00,1.000000000000000000e+00
-5.750000000000000000e+00,1.000000000000000000e+00
-5.250000000000000000e+00,0.000000000000000000e+00
-4.750000000000000000e+00,0.000000000000000000e+00
-4.250000000000000000e+00,0.000000000000000000e+00
-3.750000000000000000e+00,0.000000000000000000e+00
-3.250000000000000000e+00,0.000000000000000000e+00
-2.750000000000000000e+00,0.000000000000000000e+00
-2.250000000000000000e+00,0.000000000000000000e+00
-1.750000000000000000e+00,0.000000000000000000e+00
-1.250000000000000000e+00,0.000000000000000000e+00
-7.500000000000000000e-01,0.000000000000000000e+00
-2.500000000000000000e-01,0.000000000000000000e+00
2.500000000000000000e-01,0.000000000000000000e+00
7.500000000000000000e-01,0.000000000000000000e+00
1.250000000000000000e+00,0.000000000000000000e+00
1.750000000000000000e+00,0.000000000000000000e+00


==> plots/numerical_stability/data/data_fitzgibbon_one_sided_dist_hist.csv <==
-1.775000000000000000e+01,0.000000000000000000e+00
-1.725000000000000000e+01,0.000000000000000000e+00
-1.675000000000000000e+01,1.850000000000000000e+02
-1.625000000000000000e+01,3.970000000000000000e+02
-1.575000000000000000e+01,1.607000000000000000e+03
-1.525000000000000000e+01,5.012000000000000000e+03
-1.475000000000000000e+01,1.326400000000000000e+04
-1.425000000000000000e+01,2.550400000000000000e+04
-1.375000000000000000e+01,2.611900000000000000e+04
-1.325000000000000000e+01,1.606500000000000000e+04
-1.275000000000000000e+01,7.327000000000000000e+03
-1.225000000000000000e+01,2.894000000000000000e+03
-1.175000000000000000e+01,1.035000000000000000e+03
-1.125000000000000000e+01,3.190000000000000000e+02
-1.075000000000000000e+01,1.180000000000000000e+02
-1.025000000000000000e+01,4.400000000000000000e+01
-9.750000000000000000e+00,8.000000000000000000e+00
-9.250000000000000000e+00,4.000000000000000000e+00
-8.750000000000000000e+00,1.000000000000000000e+00
-8.250000000000000000e+00,0.000000000000000000e+00
-7.750000000000000000e+00,0.000000000000000000e+00
-7.250000000000000000e+00,0.000000000000000000e+00
-6.750000000000000000e+00,0.000000000000000000e+00
-6.250000000000000000e+00,0.000000000000000000e+00
-5.750000000000000000e+00,0.000000000000000000e+00
-5.250000000000000000e+00,0.000000000000000000e+00
-4.750000000000000000e+00,0.000000000000000000e+00
-4.250000000000000000e+00,0.000000000000000000e+00
-3.750000000000000000e+00,0.000000000000000000e+00
-3.250000000000000000e+00,0.000000000000000000e+00
-2.750000000000000000e+00,0.000000000000000000e+00
-2.250000000000000000e+00,0.000000000000000000e+00
-1.750000000000000000e+00,0.000000000000000000e+00
-1.250000000000000000e+00,0.000000000000000000e+00
-7.500000000000000000e-01,0.000000000000000000e+00
-2.500000000000000000e-01,0.000000000000000000e+00
2.500000000000000000e-01,0.000000000000000000e+00
7.500000000000000000e-01,0.000000000000000000e+00
1.250000000000000000e+00,0.000000000000000000e+00
1.750000000000000000e+00,0.000000000000000000e+00


==> plots/numerical_stability/data/data_fitzgibbon_one_sided_hom_hist.csv <==
-1.775000000000000000e+01,0.000000000000000000e+00
-1.725000000000000000e+01,0.000000000000000000e+00
-1.675000000000000000e+01,0.000000000000000000e+00
-1.625000000000000000e+01,0.000000000000000000e+00
-1.575000000000000000e+01,0.000000000000000000e+00
-1.525000000000000000e+01,4.400000000000000000e+02
-1.475000000000000000e+01,7.835000000000000000e+03
-1.425000000000000000e+01,2.350500000000000000e+04
-1.375000000000000000e+01,2.965500000000000000e+04
-1.325000000000000000e+01,2.144500000000000000e+04
-1.275000000000000000e+01,1.048900000000000000e+04
-1.225000000000000000e+01,4.268000000000000000e+03
-1.175000000000000000e+01,1.571000000000000000e+03
-1.125000000000000000e+01,5.210000000000000000e+02
-1.075000000000000000e+01,1.920000000000000000e+02
-1.025000000000000000e+01,5.700000000000000000e+01
-9.750000000000000000e+00,1.700000000000000000e+01
-9.250000000000000000e+00,4.000000000000000000e+00
-8.750000000000000000e+00,1.000000000000000000e+00
-8.250000000000000000e+00,0.000000000000000000e+00
-7.750000000000000000e+00,0.000000000000000000e+00
-7.250000000000000000e+00,0.000000000000000000e+00
-6.750000000000000000e+00,0.000000000000000000e+00
-6.250000000000000000e+00,0.000000000000000000e+00
-5.750000000000000000e+00,0.000000000000000000e+00
-5.250000000000000000e+00,0.000000000000000000e+00
-4.750000000000000000e+00,0.000000000000000000e+00
-4.250000000000000000e+00,0.000000000000000000e+00
-3.750000000000000000e+00,0.000000000000000000e+00
-3.250000000000000000e+00,0.000000000000000000e+00
-2.750000000000000000e+00,0.000000000000000000e+00
-2.250000000000000000e+00,0.000000000000000000e+00
-1.750000000000000000e+00,0.000000000000000000e+00
-1.250000000000000000e+00,0.000000000000000000e+00
-7.500000000000000000e-01,0.000000000000000000e+00
-2.500000000000000000e-01,0.000000000000000000e+00
2.500000000000000000e-01,0.000000000000000000e+00
7.500000000000000000e-01,0.000000000000000000e+00
1.250000000000000000e+00,0.000000000000000000e+00
1.750000000000000000e+00,0.000000000000000000e+00


==> plots/numerical_stability/data/data_nakano_one_sided_dist_hist.csv <==
-1.775000000000000000e+01,0.000000000000000000e+00
-1.725000000000000000e+01,0.000000000000000000e+00
-1.675000000000000000e+01,2.050000000000000000e+02
-1.625000000000000000e+01,3.810000000000000000e+02
-1.575000000000000000e+01,1.591000000000000000e+03
-1.525000000000000000e+01,4.711000000000000000e+03
-1.475000000000000000e+01,1.328700000000000000e+04
-1.425000000000000000e+01,2.546000000000000000e+04
-1.375000000000000000e+01,2.582100000000000000e+04
-1.325000000000000000e+01,1.631300000000000000e+04
-1.275000000000000000e+01,7.616000000000000000e+03
-1.225000000000000000e+01,2.885000000000000000e+03
-1.175000000000000000e+01,1.127000000000000000e+03
-1.125000000000000000e+01,3.300000000000000000e+02
-1.075000000000000000e+01,1.310000000000000000e+02
-1.025000000000000000e+01,4.500000000000000000e+01
-9.750000000000000000e+00,1.300000000000000000e+01
-9.250000000000000000e+00,7.000000000000000000e+00
-8.750000000000000000e+00,0.000000000000000000e+00
-8.250000000000000000e+00,1.000000000000000000e+00
-7.750000000000000000e+00,1.000000000000000000e+00
-7.250000000000000000e+00,0.000000000000000000e+00
-6.750000000000000000e+00,0.000000000000000000e+00
-6.250000000000000000e+00,0.000000000000000000e+00
-5.750000000000000000e+00,0.000000000000000000e+00
-5.250000000000000000e+00,0.000000000000000000e+00
-4.750000000000000000e+00,0.000000000000000000e+00
-4.250000000000000000e+00,0.000000000000000000e+00
-3.750000000000000000e+00,0.000000000000000000e+00
-3.250000000000000000e+00,0.000000000000000000e+00
-2.750000000000000000e+00,0.000000000000000000e+00
-2.250000000000000000e+00,0.000000000000000000e+00
-1.750000000000000000e+00,0.000000000000000000e+00
-1.250000000000000000e+00,0.000000000000000000e+00
-7.500000000000000000e-01,0.000000000000000000e+00
-2.500000000000000000e-01,0.000000000000000000e+00
2.500000000000000000e-01,0.000000000000000000e+00
7.500000000000000000e-01,0.000000000000000000e+00
1.250000000000000000e+00,0.000000000000000000e+00
1.750000000000000000e+00,0.000000000000000000e+00


==> plots/numerical_stability/data/data_nakano_one_sided_hom_hist.csv <==
-1.775000000000000000e+01,0.000000000000000000e+00
-1.725000000000000000e+01,0.000000000000000000e+00
-1.675000000000000000e+01,0.000000000000000000e+00
-1.625000000000000000e+01,0.000000000000000000e+00
-1.575000000000000000e+01,4.000000000000000000e+00
-1.525000000000000000e+01,6.250000000000000000e+02
-1.475000000000000000e+01,8.203000000000000000e+03
-1.425000000000000000e+01,2.304200000000000000e+04
-1.375000000000000000e+01,2.913400000000000000e+04
-1.325000000000000000e+01,2.143200000000000000e+04
-1.275000000000000000e+01,1.086900000000000000e+04
-1.225000000000000000e+01,4.283000000000000000e+03
-1.175000000000000000e+01,1.607000000000000000e+03
-1.125000000000000000e+01,5.330000000000000000e+02
-1.075000000000000000e+01,1.700000000000000000e+02
-1.025000000000000000e+01,6.400000000000000000e+01
-9.750000000000000000e+00,2.500000000000000000e+01
-9.250000000000000000e+00,6.000000000000000000e+00
-8.750000000000000000e+00,1.000000000000000000e+00
-8.250000000000000000e+00,1.000000000000000000e+00
-7.750000000000000000e+00,1.000000000000000000e+00
-7.250000000000000000e+00,0.000000000000000000e+00
-6.750000000000000000e+00,0.000000000000000000e+00
-6.250000000000000000e+00,0.000000000000000000e+00
-5.750000000000000000e+00,0.000000000000000000e+00
-5.250000000000000000e+00,0.000000000000000000e+00
-4.750000000000000000e+00,0.000000000000000000e+00
-4.250000000000000000e+00,0.000000000000000000e+00
-3.750000000000000000e+00,0.000000000000000000e+00
-3.250000000000000000e+00,0.000000000000000000e+00
-2.750000000000000000e+00,0.000000000000000000e+00
-2.250000000000000000e+00,0.000000000000000000e+00
-1.750000000000000000e+00,0.000000000000000000e+00
-1.250000000000000000e+00,0.000000000000000000e+00
-7.500000000000000000e-01,0.000000000000000000e+00
-2.500000000000000000e-01,0.000000000000000000e+00
2.500000000000000000e-01,0.000000000000000000e+00
7.500000000000000000e-01,0.000000000000000000e+00
1.250000000000000000e+00,0.000000000000000000e+00
1.750000000000000000e+00,0.000000000000000000e+00


==> plots/numerical_stability/data/data_ori_dist_hist.csv <==
-1.775000000000000000e+01,0.000000000000000000e+00
-1.725000000000000000e+01,3.000000000000000000e+00
-1.675000000000000000e+01,1.400000000000000000e+01
-1.625000000000000000e+01,4.500000000000000000e+01
-1.575000000000000000e+01,1.240000000000000000e+02
-1.525000000000000000e+01,4.220000000000000000e+02
-1.475000000000000000e+01,1.342000000000000000e+03
-1.425000000000000000e+01,3.765000000000000000e+03
-1.375000000000000000e+01,9.096000000000000000e+03
-1.325000000000000000e+01,1.509100000000000000e+04
-1.275000000000000000e+01,1.822300000000000000e+04
-1.225000000000000000e+01,1.667900000000000000e+04
-1.175000000000000000e+01,1.297400000000000000e+04
-1.125000000000000000e+01,8.783000000000000000e+03
-1.075000000000000000e+01,5.618000000000000000e+03
-1.025000000000000000e+01,3.243000000000000000e+03
-9.750000000000000000e+00,1.917000000000000000e+03
-9.250000000000000000e+00,1.148000000000000000e+03
-8.750000000000000000e+00,6.430000000000000000e+02
-8.250000000000000000e+00,3.690000000000000000e+02
-7.750000000000000000e+00,2.200000000000000000e+02
-7.250000000000000000e+00,1.300000000000000000e+02
-6.750000000000000000e+00,7.000000000000000000e+01
-6.250000000000000000e+00,3.600000000000000000e+01
-5.750000000000000000e+00,1.600000000000000000e+01
-5.250000000000000000e+00,1.500000000000000000e+01
-4.750000000000000000e+00,4.000000000000000000e+00
-4.250000000000000000e+00,3.000000000000000000e+00
-3.750000000000000000e+00,2.000000000000000000e+00
-3.250000000000000000e+00,1.000000000000000000e+00
-2.750000000000000000e+00,1.000000000000000000e+00
-2.250000000000000000e+00,0.000000000000000000e+00
-1.750000000000000000e+00,1.000000000000000000e+00
-1.250000000000000000e+00,0.000000000000000000e+00
-7.500000000000000000e-01,0.000000000000000000e+00
-2.500000000000000000e-01,0.000000000000000000e+00
2.500000000000000000e-01,0.000000000000000000e+00
7.500000000000000000e-01,0.000000000000000000e+00
1.250000000000000000e+00,0.000000000000000000e+00
1.750000000000000000e+00,0.000000000000000000e+00


==> plots/numerical_stability/data/data_ori_hom_hist.csv <==
-1.775000000000000000e+01,0.000000000000000000e+00
-1.725000000000000000e+01,0.000000000000000000e+00
-1.675000000000000000e+01,0.000000000000000000e+00
-1.625000000000000000e+01,0.000000000000000000e+00
-1.575000000000000000e+01,0.000000000000000000e+00
-1.525000000000000000e+01,2.000000000000000000e+00
-1.475000000000000000e+01,1.250000000000000000e+02
-1.425000000000000000e+01,1.373000000000000000e+03
-1.375000000000000000e+01,6.423000000000000000e+03
-1.325000000000000000e+01,1.371700000000000000e+04
-1.275000000000000000e+01,1.869300000000000000e+04
-1.225000000000000000e+01,1.824100000000000000e+04
-1.175000000000000000e+01,1.476700000000000000e+04
-1.125000000000000000e+01,1.023600000000000000e+04
-1.075000000000000000e+01,6.639000000000000000e+03
-1.025000000000000000e+01,4.076000000000000000e+03
-9.750000000000000000e+00,2.423000000000000000e+03
-9.250000000000000000e+00,1.361000000000000000e+03
-8.750000000000000000e+00,8.300000000000000000e+02
-8.250000000000000000e+00,4.540000000000000000e+02
-7.750000000000000000e+00,2.700000000000000000e+02
-7.250000000000000000e+00,1.810000000000000000e+02
-6.750000000000000000e+00,8.700000000000000000e+01
-6.250000000000000000e+00,4.600000000000000000e+01
-5.750000000000000000e+00,2.200000000000000000e+01
-5.250000000000000000e+00,1.500000000000000000e+01
-4.750000000000000000e+00,8.000000000000000000e+00
-4.250000000000000000e+00,4.000000000000000000e+00
-3.750000000000000000e+00,3.000000000000000000e+00
-3.250000000000000000e+00,1.000000000000000000e+00
-2.750000000000000000e+00,2.000000000000000000e+00
-2.250000000000000000e+00,0.000000000000000000e+00
-1.750000000000000000e+00,0.000000000000000000e+00
-1.250000000000000000e+00,0.000000000000000000e+00
-7.500000000000000000e-01,1.000000000000000000e+00
-2.500000000000000000e-01,0.000000000000000000e+00
2.500000000000000000e-01,0.000000000000000000e+00
7.500000000000000000e-01,0.000000000000000000e+00
1.250000000000000000e+00,0.000000000000000000e+00
1.750000000000000000e+00,0.000000000000000000e+00


==> plots/numerical_stability/data/data_wadenback_one_sided_dist_hist.csv <==
-1.775000000000000000e+01,0.000000000000000000e+00
-1.725000000000000000e+01,0.000000000000000000e+00
-1.675000000000000000e+01,2.140000000000000000e+02
-1.625000000000000000e+01,4.040000000000000000e+02
-1.575000000000000000e+01,1.628000000000000000e+03
-1.525000000000000000e+01,5.050000000000000000e+03
-1.475000000000000000e+01,1.379300000000000000e+04
-1.425000000000000000e+01,2.583600000000000000e+04
-1.375000000000000000e+01,2.542600000000000000e+04
-1.325000000000000000e+01,1.561000000000000000e+04
-1.275000000000000000e+01,7.247000000000000000e+03
-1.225000000000000000e+01,2.945000000000000000e+03
-1.175000000000000000e+01,1.128000000000000000e+03
-1.125000000000000000e+01,4.110000000000000000e+02
-1.075000000000000000e+01,1.340000000000000000e+02
-1.025000000000000000e+01,4.700000000000000000e+01
-9.750000000000000000e+00,1.600000000000000000e+01
-9.250000000000000000e+00,5.000000000000000000e+00
-8.750000000000000000e+00,4.000000000000000000e+00
-8.250000000000000000e+00,1.000000000000000000e+00
-7.750000000000000000e+00,0.000000000000000000e+00
-7.250000000000000000e+00,1.000000000000000000e+00
-6.750000000000000000e+00,0.000000000000000000e+00
-6.250000000000000000e+00,0.000000000000000000e+00
-5.750000000000000000e+00,0.000000000000000000e+00
-5.250000000000000000e+00,0.000000000000000000e+00
-4.750000000000000000e+00,0.000000000000000000e+00
-4.250000000000000000e+00,0.000000000000000000e+00
-3.750000000000000000e+00,0.000000000000000000e+00
-3.250000000000000000e+00,0.000000000000000000e+00
-2.750000000000000000e+00,0.000000000000000000e+00
-2.250000000000000000e+00,0.000000000000000000e+00
-1.750000000000000000e+00,0.000000000000000000e+00
-1.250000000000000000e+00,0.000000000000000000e+00
-7.500000000000000000e-01,0.000000000000000000e+00
-2.500000000000000000e-01,0.000000000000000000e+00
2.500000000000000000e-01,0.000000000000000000e+00
7.500000000000000000e-01,0.000000000000000000e+00
1.250000000000000000e+00,0.000000000000000000e+00
1.750000000000000000e+00,0.000000000000000000e+00


==> plots/numerical_stability/data/data_wadenback_one_sided_hom_hist.csv <==
-1.775000000000000000e+01,0.000000000000000000e+00
-1.725000000000000000e+01,0.000000000000000000e+00
-1.675000000000000000e+01,0.000000000000000000e+00
-1.625000000000000000e+01,0.000000000000000000e+00
-1.575000000000000000e+01,6.000000000000000000e+00
-1.525000000000000000e+01,4.560000000000000000e+02
-1.475000000000000000e+01,6.091000000000000000e+03
-1.425000000000000000e+01,1.913300000000000000e+04
-1.375000000000000000e+01,2.741500000000000000e+04
-1.325000000000000000e+01,2.268900000000000000e+04
-1.275000000000000000e+01,1.340800000000000000e+04
-1.225000000000000000e+01,6.249000000000000000e+03
-1.175000000000000000e+01,2.695000000000000000e+03
-1.125000000000000000e+01,1.125000000000000000e+03
-1.075000000000000000e+01,4.520000000000000000e+02
-1.025000000000000000e+01,1.550000000000000000e+02
-9.750000000000000000e+00,7.700000000000000000e+01
-9.250000000000000000e+00,3.100000000000000000e+01
-8.750000000000000000e+00,1.000000000000000000e+01
-8.250000000000000000e+00,5.000000000000000000e+00
-7.750000000000000000e+00,1.000000000000000000e+00
-7.250000000000000000e+00,2.000000000000000000e+00
-6.750000000000000000e+00,0.000000000000000000e+00
-6.250000000000000000e+00,0.000000000000000000e+00
-5.750000000000000000e+00,0.000000000000000000e+00
-5.250000000000000000e+00,0.000000000000000000e+00
-4.750000000000000000e+00,0.000000000000000000e+00
-4.250000000000000000e+00,0.000000000000000000e+00
-3.750000000000000000e+00,0.000000000000000000e+00
-3.250000000000000000e+00,0.000000000000000000e+00
-2.750000000000000000e+00,0.000000000000000000e+00
-2.250000000000000000e+00,0.000000000000000000e+00
-1.750000000000000000e+00,0.000000000000000000e+00
-1.250000000000000000e+00,0.000000000000000000e+00
-7.500000000000000000e-01,0.000000000000000000e+00
-2.500000000000000000e-01,0.000000000000000000e+00
2.500000000000000000e-01,0.000000000000000000e+00
7.500000000000000000e-01,0.000000000000000000e+00
1.250000000000000000e+00,0.000000000000000000e+00
1.750000000000000000e+00,0.000000000000000000e+00


==> plots/ransac/data/ransac_affine_dist_100.csv <==
0.000000000000000000e+00,1.995900000000000034e+02
2.716299999999999965e-02,2.717379999999999995e+02
5.432599999999999929e-02,3.149180000000000064e+02
8.148900000000000587e-02,3.605729999999999791e+02
1.086519999999999986e-01,3.644449999999999932e+02
1.358149999999999913e-01,3.715149999999999864e+02
1.629780000000000117e-01,3.799159999999999968e+02
1.901410000000000045e-01,3.868670000000000186e+02
2.173039999999999972e-01,3.897909999999999968e+02
2.444669999999999899e-01,3.929030000000000200e+02
2.716299999999999826e-01,3.933240000000000123e+02
2.987929999999999753e-01,3.971639999999999873e+02
3.259560000000000235e-01,3.978039999999999736e+02
3.531190000000000162e-01,3.980260000000000105e+02
3.802820000000000089e-01,3.988629999999999995e+02
4.074450000000000016e-01,3.988779999999999859e+02
4.346079999999999943e-01,3.993039999999999736e+02
4.617709999999999870e-01,3.994809999999999945e+02
4.889339999999999797e-01,3.998360000000000127e+02
5.160970000000000280e-01,3.998559999999999945e+02
5.432599999999999651e-01,3.998559999999999945e+02
5.704230000000000134e-01,3.998750000000000000e+02
5.975859999999999506e-01,3.999019999999999868e+02
6.247489999999999988e-01,3.999479999999999791e+02
6.519120000000000470e-01,3.999479999999999791e+02
6.790749999999999842e-01,3.999479999999999791e+02
7.062380000000000324e-01,3.999580000000000268e+02
7.334009999999999696e-01,3.999639999999999986e+02
7.605640000000000178e-01,3.999639999999999986e+02
7.877269999999999550e-01,3.999750000000000227e+02
8.148900000000000032e-01,3.999759999999999991e+02
8.420530000000000515e-01,3.999759999999999991e+02
8.692159999999999886e-01,3.999759999999999991e+02
8.963790000000000369e-01,4.000000000000000000e+02
9.235419999999999741e-01,4.000000000000000000e+02
9.507050000000000223e-01,4.000000000000000000e+02
9.778679999999999595e-01,3.999909999999999854e+02
1.005031000000000008e+00,3.999909999999999854e+02
1.032194000000000056e+00,3.999909999999999854e+02
1.059357000000000104e+00,4.000000000000000000e+02
1.086519999999999930e+00,4.000000000000000000e+02
1.113682999999999979e+00,4.000000000000000000e+02
1.140846000000000027e+00,4.000000000000000000e+02
1.168009000000000075e+00,4.000000000000000000e+02
1.195171999999999901e+00,4.000000000000000000e+02
1.222334999999999949e+00,4.000000000000000000e+02
1.249497999999999998e+00,4.000000000000000000e+02
1.276661000000000046e+00,4.000000000000000000e+02
1.303824000000000094e+00,4.000000000000000000e+02
1.330986999999999920e+00,4.000000000000000000e+02
1.358149999999999968e+00,4.000000000000000000e+02
1.385313000000000017e+00,4.000000000000000000e+02
1.412476000000000065e+00,4.000000000000000000e+02
1.439638999999999891e+00,4.000000000000000000e+02
1.466801999999999939e+00,4.000000000000000000e+02
1.493964999999999987e+00,4.000000000000000000e+02
1.521128000000000036e+00,4.000000000000000000e+02
1.548291000000000084e+00,4.000000000000000000e+02
1.575453999999999910e+00,4.000000000000000000e+02
1.602616999999999958e+00,4.000000000000000000e+02


==> plots/ransac/data/ransac_affine_dist_200.csv <==
0.000000000000000000e+00,1.555080000000000098e+02
3.900196464646464578e-02,1.555809999999999889e+02
7.800392929292929156e-02,1.924639999999999986e+02
1.170058939393939235e-01,2.211090000000000089e+02
1.560078585858585831e-01,2.511860000000000070e+02
1.950098232323232150e-01,2.543700000000000045e+02
2.340117878787878469e-01,2.765179999999999723e+02
2.730137525252525066e-01,2.781039999999999850e+02
3.120157171717171662e-01,2.787330000000000041e+02
3.510176818181817704e-01,2.845110000000000241e+02
3.900196464646464301e-01,2.876349999999999909e+02
4.290216111111110897e-01,2.887570000000000050e+02
4.680235757575756939e-01,2.894300000000000068e+02
5.070255404040403535e-01,2.895269999999999868e+02
5.460275050505050132e-01,2.916829999999999927e+02
5.850294696969695618e-01,2.930910000000000082e+02
6.240314343434343325e-01,2.939750000000000227e+02
6.630333989898989921e-01,2.941009999999999991e+02
7.020353636363635408e-01,2.970489999999999782e+02
7.410373282828282004e-01,2.971279999999999859e+02
7.800392929292928601e-01,2.982010000000000218e+02
8.190412575757574087e-01,2.983229999999999791e+02
8.580432222222221794e-01,2.985230000000000246e+02
8.970451868686868391e-01,2.985230000000000246e+02
9.360471515151513877e-01,2.985729999999999791e+02
9.750491161616160474e-01,2.985860000000000127e+02
1.014051080808080707e+00,2.985930000000000177e+02
1.053053045454545478e+00,2.986820000000000164e+02
1.092055010101010026e+00,2.991460000000000150e+02
1.131056974747474575e+00,2.991770000000000209e+02
1.170058939393939124e+00,2.992350000000000136e+02
1.209060904040403894e+00,2.995210000000000150e+02
1.248062868686868665e+00,2.995310000000000059e+02
1.287064833333333214e+00,2.997169999999999845e+02
1.326066797979797984e+00,2.998890000000000100e+02
1.365068762626262533e+00,2.999300000000000068e+02
1.404070727272727082e+00,2.999300000000000068e+02
1.443072691919191630e+00,2.999300000000000068e+02
1.482074656565656401e+00,2.999300000000000068e+02
1.521076621212121172e+00,2.999320000000000164e+02
1.560078585858585720e+00,2.999320000000000164e+02
1.599080550505050491e+00,2.999340000000000259e+02
1.638082515151514817e+00,2.999519999999999982e+02
1.677084479797979588e+00,2.999519999999999982e+02
1.716086444444444359e+00,2.999519999999999982e+02
1.755088409090908907e+00,2.999599999999999795e+02
1.794090373737373678e+00,2.999599999999999795e+02
1.833092338383838227e+00,2.999599999999999795e+02
1.872094303030302775e+00,2.999959999999999809e+02
1.911096267676767324e+00,2.999959999999999809e+02
1.950098232323232095e+00,2.999959999999999809e+02
1.989100196969696865e+00,2.999959999999999809e+02
2.028102161616161414e+00,2.999970000000000141e+02
2.067104126262626185e+00,2.999970000000000141e+02
2.106106090909090955e+00,2.999970000000000141e+02
2.145108055555555282e+00,2.999970000000000141e+02
2.184110020202020053e+00,2.999970000000000141e+02
2.223111984848484823e+00,2.999970000000000141e+02
2.262113949494949150e+00,2.999990000000000236e+02
2.301115914141413921e+00,2.999990000000000236e+02
2.340117878787878247e+00,2.999990000000000236e+02
2.379119843434343018e+00,2.999990000000000236e+02
2.418121808080807789e+00,2.999990000000000236e+02
2.457123772727272559e+00,2.999990000000000236e+02
2.496125737373737330e+00,2.999990000000000236e+02
2.535127702020201657e+00,2.999990000000000236e+02
2.574129666666666427e+00,2.999990000000000236e+02
2.613131631313131198e+00,2.999990000000000236e+02
2.652133595959595969e+00,2.999990000000000236e+02
2.691135560606060739e+00,2.999990000000000236e+02
2.730137525252525066e+00,2.999990000000000236e+02
2.769139489898989392e+00,2.999990000000000236e+02
2.808141454545454163e+00,2.999990000000000236e+02
2.847143419191918934e+00,2.999990000000000236e+02
2.886145383838383260e+00,2.999990000000000236e+02
2.925147348484848031e+00,2.999990000000000236e+02
2.964149313131312802e+00,2.999990000000000236e+02
3.003151277777777572e+00,2.999990000000000236e+02
3.042153242424242343e+00,2.999990000000000236e+02
3.081155207070706670e+00,2.999990000000000236e+02
3.120157171717171440e+00,2.999990000000000236e+02
3.159159136363636211e+00,2.999990000000000236e+02
3.198161101010100982e+00,2.999990000000000236e+02
3.237163065656565752e+00,2.999990000000000236e+02
3.276165030303029635e+00,2.999990000000000236e+02
3.315166994949494406e+00,2.999990000000000236e+02
3.354168959595959176e+00,2.999990000000000236e+02
3.393170924242423947e+00,2.999990000000000236e+02
3.432172888888888718e+00,2.999990000000000236e+02
3.471174853535353044e+00,2.999990000000000236e+02
3.510176818181817815e+00,2.999990000000000236e+02
3.549178782828282586e+00,2.999990000000000236e+02
3.588180747474747356e+00,2.999990000000000236e+02
3.627182712121212127e+00,2.999990000000000236e+02
3.666184676767676454e+00,2.999990000000000236e+02
3.705186641414141224e+00,2.999990000000000236e+02
3.744188606060605551e+00,2.999990000000000236e+02
3.783190570707070322e+00,2.999990000000000236e+02
3.822192535353534648e+00,2.999990000000000236e+02
3.861194499999999863e+00,2.999990000000000236e+02


==> plots/ransac/data/ransac_affine_dist_300.csv <==
0.000000000000000000e+00,2.110000000000000142e+01
1.892800125313283052e-02,2.205099999999999838e+01
3.785600250626566105e-02,3.541700000000000159e+01
5.678400375939849504e-02,5.515400000000000347e+01
7.571200501253132209e-02,7.414700000000000557e+01
9.464000626566415608e-02,8.526999999999999602e+01
1.135680075187969901e-01,1.181539999999999964e+02
1.324960087719298241e-01,1.197960000000000065e+02
1.514240100250626442e-01,1.229410000000000025e+02
1.703520112781954921e-01,1.258689999999999998e+02
1.892800125313283122e-01,1.276569999999999965e+02
2.082080137844611600e-01,1.276569999999999965e+02
2.271360150375939801e-01,1.398170000000000073e+02
2.460640162907268003e-01,1.427779999999999916e+02
2.649920175438596481e-01,1.441009999999999991e+02
2.839200187969924682e-01,1.441270000000000095e+02
3.028480200501252884e-01,1.468069999999999879e+02
3.217760213032581640e-01,1.617870000000000061e+02
3.407040225563909841e-01,1.706510000000000105e+02
3.596320238095238042e-01,1.707139999999999986e+02
3.785600250626566243e-01,1.735469999999999970e+02
3.974880263157895000e-01,1.735430000000000064e+02
4.164160275689223201e-01,1.735589999999999975e+02
4.353440288220551402e-01,1.770389999999999873e+02
4.542720300751879603e-01,1.785879999999999939e+02
4.732000313283207804e-01,1.846740000000000066e+02
4.921280325814536005e-01,1.867500000000000000e+02
5.110560338345864206e-01,1.880360000000000014e+02
5.299840350877192963e-01,1.906889999999999930e+02
5.489120363408521719e-01,1.912839999999999918e+02
5.678400375939849365e-01,1.919919999999999902e+02
5.867680388471178121e-01,1.928019999999999925e+02
6.056960401002505767e-01,1.934470000000000027e+02
6.246240413533834523e-01,1.935010000000000048e+02
6.435520426065163280e-01,1.937220000000000084e+02
6.624800438596490926e-01,1.943009999999999877e+02
6.814080451127819682e-01,1.943269999999999982e+02
7.003360463659147328e-01,1.944290000000000020e+02
7.192640476190476084e-01,1.945080000000000098e+02
7.381920488721803730e-01,1.945080000000000098e+02
7.571200501253132487e-01,1.945409999999999968e+02
7.760480513784461243e-01,1.945409999999999968e+02
7.949760526315789999e-01,1.957439999999999998e+02
8.139040538847117645e-01,1.965240000000000009e+02
8.328320551378446401e-01,1.981519999999999868e+02
8.517600563909775158e-01,1.981519999999999868e+02
8.706880576441102804e-01,1.982239999999999895e+02
8.896160588972431560e-01,1.982179999999999893e+02
9.085440601503759206e-01,1.983029999999999973e+02
9.274720614035087962e-01,1.984250000000000114e+02
9.464000626566415608e-01,1.984579999999999984e+02
9.653280639097744364e-01,1.984629999999999939e+02
9.842560651629072010e-01,1.984650000000000034e+02
1.003184066416040077e+00,1.984739999999999895e+02
1.022112067669172841e+00,1.984739999999999895e+02
1.041040068922305606e+00,1.984739999999999895e+02
1.059968070175438593e+00,1.984739999999999895e+02
1.078896071428571357e+00,1.984739999999999895e+02
1.097824072681704344e+00,1.988100000000000023e+02
1.116752073934837108e+00,1.991160000000000139e+02
1.135680075187969873e+00,1.991160000000000139e+02
1.154608076441102638e+00,1.992270000000000039e+02
1.173536077694235624e+00,1.992270000000000039e+02
1.192464078947368389e+00,1.992280000000000086e+02
1.211392080200501153e+00,1.993509999999999991e+02
1.230320081453634140e+00,1.996990000000000123e+02
1.249248082706766905e+00,1.996990000000000123e+02
1.268176083959899891e+00,1.997299999999999898e+02
1.287104085213032656e+00,1.998230000000000075e+02
1.306032086466165421e+00,1.998230000000000075e+02
1.324960087719298185e+00,1.998230000000000075e+02
1.343888088972431172e+00,1.998230000000000075e+02
1.362816090225563936e+00,1.998249999999999886e+02
1.381744091478696701e+00,1.998839999999999861e+02
1.400672092731829466e+00,1.998890000000000100e+02
1.419600093984962452e+00,1.998940000000000055e+02
1.438528095238095217e+00,1.999459999999999980e+02
1.457456096491227981e+00,1.999459999999999980e+02
1.476384097744360746e+00,1.999459999999999980e+02
1.495312098997493733e+00,1.999459999999999980e+02
1.514240100250626497e+00,1.999459999999999980e+02
1.533168101503759484e+00,1.999459999999999980e+02
1.552096102756892249e+00,1.999519999999999982e+02
1.571024104010025013e+00,1.999739999999999895e+02
1.589952105263158000e+00,1.999720000000000084e+02
1.608880106516290764e+00,1.999730000000000132e+02
1.627808107769423529e+00,1.999730000000000132e+02
1.646736109022556294e+00,1.999730000000000132e+02
1.665664110275689280e+00,1.999830000000000041e+02
1.684592111528822045e+00,1.999830000000000041e+02
1.703520112781955032e+00,1.999830000000000041e+02
1.722448114035087574e+00,1.999840000000000089e+02
1.741376115288220561e+00,1.999840000000000089e+02
1.760304116541353325e+00,1.999840000000000089e+02
1.779232117794486312e+00,1.999840000000000089e+02
1.798160119047618855e+00,1.999859999999999900e+02
1.817088120300751841e+00,1.999890000000000043e+02
1.836016121553884828e+00,1.999890000000000043e+02
1.854944122807017592e+00,1.999960000000000093e+02
1.873872124060150579e+00,1.999960000000000093e+02
1.892800125313283122e+00,1.999970000000000141e+02
1.911728126566416108e+00,1.999970000000000141e+02
1.930656127819548873e+00,1.999970000000000141e+02
1.949584129072681860e+00,1.999970000000000141e+02
1.968512130325814402e+00,1.999970000000000141e+02
1.987440131578947389e+00,1.999970000000000141e+02
2.006368132832080153e+00,1.999970000000000141e+02
2.025296134085213140e+00,1.999970000000000141e+02
2.044224135338345683e+00,1.999970000000000141e+02
2.063152136591478669e+00,1.999960000000000093e+02
2.082080137844611212e+00,1.999960000000000093e+02
2.101008139097744198e+00,1.999960000000000093e+02
2.119936140350877185e+00,1.999960000000000093e+02
2.138864141604010172e+00,1.999960000000000093e+02
2.157792142857142714e+00,1.999960000000000093e+02
2.176720144110275701e+00,1.999960000000000093e+02
2.195648145363408688e+00,1.999960000000000093e+02
2.214576146616541230e+00,1.999970000000000141e+02
2.233504147869674217e+00,1.999970000000000141e+02
2.252432149122807203e+00,1.999970000000000141e+02
2.271360150375939746e+00,1.999970000000000141e+02
2.290288151629072733e+00,1.999970000000000141e+02
2.309216152882205275e+00,1.999970000000000141e+02
2.328144154135338706e+00,1.999970000000000141e+02
2.347072155388471248e+00,1.999970000000000141e+02
2.366000156641603791e+00,1.999970000000000141e+02
2.384928157894736778e+00,1.999970000000000141e+02
2.403856159147869764e+00,1.999970000000000141e+02
2.422784160401002307e+00,1.999970000000000141e+02
2.441712161654135294e+00,1.999970000000000141e+02
2.460640162907268280e+00,1.999970000000000141e+02
2.479568164160401267e+00,1.999970000000000141e+02
2.498496165413533809e+00,1.999970000000000141e+02
2.517424166666666352e+00,1.999970000000000141e+02
2.536352167919799783e+00,1.999970000000000141e+02
2.555280169172932325e+00,1.999970000000000141e+02
2.574208170426065312e+00,1.999970000000000141e+02
2.593136171679197854e+00,1.999970000000000141e+02
2.612064172932330841e+00,1.999970000000000141e+02
2.630992174185463828e+00,1.999970000000000141e+02
2.649920175438596370e+00,1.999970000000000141e+02
2.668848176691728913e+00,1.999970000000000141e+02
2.687776177944862344e+00,1.999970000000000141e+02
2.706704179197994886e+00,1.999970000000000141e+02
2.725632180451127873e+00,1.999970000000000141e+02
2.744560181704260859e+00,1.999970000000000141e+02
2.763488182957393402e+00,1.999970000000000141e+02
2.782416184210526389e+00,1.999970000000000141e+02
2.801344185463658931e+00,1.999970000000000141e+02
2.820272186716792362e+00,1.999970000000000141e+02
2.839200187969924905e+00,1.999970000000000141e+02
2.858128189223057447e+00,1.999970000000000141e+02
2.877056190476190434e+00,1.999970000000000141e+02
2.895984191729323420e+00,1.999970000000000141e+02
2.914912192982455963e+00,1.999970000000000141e+02
2.933840194235588950e+00,1.999970000000000141e+02
2.952768195488721492e+00,1.999970000000000141e+02
2.971696196741854923e+00,1.999970000000000141e+02
2.990624197994987465e+00,1.999970000000000141e+02
3.009552199248120008e+00,1.999970000000000141e+02
3.028480200501252995e+00,1.999970000000000141e+02
3.047408201754385981e+00,1.999970000000000141e+02
3.066336203007518968e+00,1.999970000000000141e+02
3.085264204260651510e+00,1.999970000000000141e+02
3.104192205513784497e+00,1.999970000000000141e+02
3.123120206766917484e+00,1.999970000000000141e+02
3.142048208020050026e+00,1.999970000000000141e+02
3.160976209273182569e+00,1.999970000000000141e+02
3.179904210526316000e+00,1.999970000000000141e+02
3.198832211779448542e+00,1.999970000000000141e+02
3.217760213032581529e+00,1.999970000000000141e+02
3.236688214285714071e+00,1.999970000000000141e+02
3.255616215538847058e+00,1.999970000000000141e+02
3.274544216791980045e+00,1.999970000000000141e+02
3.293472218045112587e+00,1.999970000000000141e+02
3.312400219298245574e+00,1.999970000000000141e+02
3.331328220551378561e+00,1.999970000000000141e+02
3.350256221804511103e+00,1.999970000000000141e+02
3.369184223057644090e+00,1.999970000000000141e+02
3.388112224310777076e+00,1.999970000000000141e+02
3.407040225563910063e+00,1.999970000000000141e+02
3.425968226817042606e+00,1.999970000000000141e+02
3.444896228070175148e+00,1.999970000000000141e+02
3.463824229323308579e+00,1.999970000000000141e+02
3.482752230576441121e+00,1.999970000000000141e+02
3.501680231829573664e+00,1.999970000000000141e+02
3.520608233082706651e+00,1.999970000000000141e+02
3.539536234335839637e+00,1.999970000000000141e+02
3.558464235588972624e+00,1.999970000000000141e+02
3.577392236842105167e+00,1.999970000000000141e+02
3.596320238095237709e+00,1.999970000000000141e+02
3.615248239348371140e+00,1.999970000000000141e+02
3.634176240601503682e+00,1.999970000000000141e+02
3.653104241854636669e+00,1.999970000000000141e+02
3.672032243107769656e+00,1.999970000000000141e+02
3.690960244360902198e+00,1.999970000000000141e+02
3.709888245614035185e+00,1.999970000000000141e+02
3.728816246867167727e+00,1.999970000000000141e+02
3.747744248120301158e+00,1.999970000000000141e+02
3.766672249373433701e+00,1.999970000000000141e+02
3.785600250626566243e+00,1.999970000000000141e+02
3.804528251879699230e+00,1.999970000000000141e+02
3.823456253132832217e+00,1.999970000000000141e+02
3.842384254385964759e+00,1.999970000000000141e+02
3.861312255639097746e+00,1.999970000000000141e+02
3.880240256892230288e+00,1.999970000000000141e+02
3.899168258145363719e+00,1.999970000000000141e+02
3.918096259398496262e+00,1.999970000000000141e+02
3.937024260651628804e+00,1.999970000000000141e+02
3.955952261904762235e+00,1.999970000000000141e+02
3.974880263157894777e+00,1.999970000000000141e+02
3.993808264411027764e+00,1.999970000000000141e+02
4.012736265664160307e+00,1.999970000000000141e+02
4.031664266917293737e+00,1.999970000000000141e+02
4.050592268170426280e+00,1.999970000000000141e+02
4.069520269423558823e+00,1.999970000000000141e+02
4.088448270676691365e+00,1.999970000000000141e+02
4.107376271929824796e+00,1.999970000000000141e+02
4.126304273182957338e+00,1.999970000000000141e+02
4.145232274436089881e+00,1.999970000000000141e+02
4.164160275689222424e+00,1.999970000000000141e+02
4.183088276942355854e+00,1.999970000000000141e+02
4.202016278195488397e+00,1.999970000000000141e+02
4.220944279448621828e+00,1.999970000000000141e+02
4.239872280701754370e+00,1.999970000000000141e+02
4.258800281954886913e+00,1.999970000000000141e+02
4.277728283208020343e+00,1.999970000000000141e+02
4.296656284461152886e+00,1.999970000000000141e+02
4.315584285714285429e+00,1.999970000000000141e+02
4.334512286967417971e+00,1.999970000000000141e+02
4.353440288220551402e+00,1.999970000000000141e+02
4.372368289473684833e+00,1.999970000000000141e+02
4.391296290726817375e+00,1.999970000000000141e+02
4.410224291979949918e+00,1.999970000000000141e+02
4.429152293233082460e+00,1.999970000000000141e+02
4.448080294486215003e+00,1.999970000000000141e+02
4.467008295739348434e+00,1.999970000000000141e+02
4.485936296992480976e+00,1.999970000000000141e+02
4.504864298245614407e+00,1.999970000000000141e+02
4.523792299498746949e+00,1.999970000000000141e+02
4.542720300751879492e+00,1.999970000000000141e+02
4.561648302005012923e+00,1.999970000000000141e+02
4.580576303258145465e+00,1.999970000000000141e+02
4.599504304511278008e+00,1.999970000000000141e+02
4.618432305764410550e+00,1.999970000000000141e+02
4.637360307017543981e+00,1.999970000000000141e+02
4.656288308270677412e+00,1.999970000000000141e+02
4.675216309523809954e+00,1.999970000000000141e+02
4.694144310776942497e+00,1.999970000000000141e+02
4.713072312030075040e+00,1.999970000000000141e+02
4.732000313283207582e+00,1.999970000000000141e+02
4.750928314536340125e+00,1.999970000000000141e+02
4.769856315789473555e+00,1.999970000000000141e+02
4.788784317042606986e+00,1.999970000000000141e+02
4.807712318295739529e+00,1.999970000000000141e+02
4.826640319548872071e+00,1.999970000000000141e+02
4.845568320802004614e+00,1.999970000000000141e+02
4.864496322055138045e+00,1.999970000000000141e+02
4.883424323308270587e+00,1.999970000000000141e+02
4.902352324561403130e+00,1.999970000000000141e+02
4.921280325814536560e+00,1.999970000000000141e+02
4.940208327067669103e+00,1.999970000000000141e+02
4.959136328320802534e+00,1.999970000000000141e+02
4.978064329573935076e+00,1.999970000000000141e+02
4.996992330827067619e+00,1.999970000000000141e+02
5.015920332080200161e+00,1.999970000000000141e+02
5.034848333333332704e+00,1.999970000000000141e+02
5.053776334586466135e+00,1.999970000000000141e+02
5.072704335839599565e+00,1.999970000000000141e+02
5.091632337092732108e+00,1.999970000000000141e+02
5.110560338345864650e+00,1.999970000000000141e+02
5.129488339598997193e+00,1.999970000000000141e+02
5.148416340852130624e+00,1.999970000000000141e+02
5.167344342105263166e+00,1.999970000000000141e+02
5.186272343358395709e+00,1.999970000000000141e+02
5.205200344611529140e+00,1.999970000000000141e+02
5.224128345864661682e+00,1.999970000000000141e+02
5.243056347117795113e+00,1.999970000000000141e+02
5.261984348370927655e+00,1.999970000000000141e+02
5.280912349624060198e+00,1.999970000000000141e+02
5.299840350877192741e+00,1.999970000000000141e+02
5.318768352130325283e+00,1.999970000000000141e+02
5.337696353383457826e+00,1.999970000000000141e+02
5.356624354636592145e+00,1.999970000000000141e+02
5.375552355889724687e+00,1.999970000000000141e+02
5.394480357142857230e+00,1.999970000000000141e+02
5.413408358395989772e+00,1.999970000000000141e+02
5.432336359649122315e+00,1.999970000000000141e+02
5.451264360902255746e+00,1.999970000000000141e+02
5.470192362155388288e+00,1.999970000000000141e+02
5.489120363408521719e+00,1.999970000000000141e+02
5.508048364661654261e+00,1.999970000000000141e+02
5.526976365914786804e+00,1.999970000000000141e+02
5.545904367167920235e+00,1.999970000000000141e+02
5.564832368421052777e+00,1.999970000000000141e+02
5.583760369674185320e+00,1.999970000000000141e+02
5.602688370927317862e+00,1.999970000000000141e+02
5.621616372180450405e+00,1.999970000000000141e+02
5.640544373433584724e+00,1.999970000000000141e+02
5.659472374686717266e+00,1.999970000000000141e+02
5.678400375939849809e+00,1.999970000000000141e+02
5.697328377192982352e+00,1.999970000000000141e+02
5.716256378446114894e+00,1.999970000000000141e+02
5.735184379699248325e+00,1.999970000000000141e+02
5.754112380952380867e+00,1.999970000000000141e+02
5.773040382205514298e+00,1.999970000000000141e+02
5.791968383458646841e+00,1.999970000000000141e+02
5.810896384711779383e+00,1.999970000000000141e+02
5.829824385964911926e+00,1.999970000000000141e+02
5.848752387218045357e+00,1.999970000000000141e+02
5.867680388471177899e+00,1.999970000000000141e+02
5.886608389724310442e+00,1.999970000000000141e+02
5.905536390977442984e+00,1.999970000000000141e+02
5.924464392230576415e+00,1.999970000000000141e+02
5.943392393483709846e+00,1.999970000000000141e+02
5.962320394736842388e+00,1.999970000000000141e+02
5.981248395989974931e+00,1.999970000000000141e+02
6.000176397243107473e+00,1.999970000000000141e+02
6.019104398496240016e+00,1.999970000000000141e+02
6.038032399749373447e+00,1.999970000000000141e+02
6.056960401002505989e+00,1.999970000000000141e+02
6.075888402255639420e+00,1.999970000000000141e+02
6.094816403508771963e+00,1.999970000000000141e+02
6.113744404761904505e+00,1.999970000000000141e+02
6.132672406015037936e+00,1.999970000000000141e+02
6.151600407268170478e+00,1.999970000000000141e+02
6.170528408521303021e+00,1.999970000000000141e+02
6.189456409774435564e+00,1.999970000000000141e+02
6.208384411027568994e+00,1.999970000000000141e+02
6.227312412280702425e+00,1.999970000000000141e+02
6.246240413533834968e+00,1.999970000000000141e+02
6.265168414786967510e+00,1.999970000000000141e+02
6.284096416040100053e+00,1.999970000000000141e+02
6.303024417293232595e+00,1.999970000000000141e+02
6.321952418546365138e+00,1.999970000000000141e+02
6.340880419799498569e+00,1.999970000000000141e+02
6.359808421052631999e+00,1.999970000000000141e+02
6.378736422305764542e+00,1.999970000000000141e+02
6.397664423558897084e+00,1.999970000000000141e+02
6.416592424812029627e+00,1.999970000000000141e+02
6.435520426065163058e+00,1.999970000000000141e+02
6.454448427318295600e+00,1.999970000000000141e+02
6.473376428571428143e+00,1.999970000000000141e+02
6.492304429824561574e+00,1.999970000000000141e+02
6.511232431077694116e+00,1.999970000000000141e+02
6.530160432330827547e+00,1.999970000000000141e+02
6.549088433583960089e+00,1.999970000000000141e+02
6.568016434837092632e+00,1.999970000000000141e+02
6.586944436090225174e+00,1.999970000000000141e+02
6.605872437343357717e+00,1.999970000000000141e+02
6.624800438596491148e+00,1.999970000000000141e+02
6.643728439849624579e+00,1.999970000000000141e+02
6.662656441102757121e+00,1.999970000000000141e+02
6.681584442355889664e+00,1.999970000000000141e+02
6.700512443609022206e+00,1.999970000000000141e+02
6.719440444862155637e+00,1.999970000000000141e+02
6.738368446115288179e+00,1.999970000000000141e+02
6.757296447368420722e+00,1.999970000000000141e+02
6.776224448621554153e+00,1.999970000000000141e+02
6.795152449874686695e+00,1.999970000000000141e+02
6.814080451127820126e+00,1.999970000000000141e+02
6.833008452380952669e+00,1.999970000000000141e+02
6.851936453634085211e+00,1.999970000000000141e+02
6.870864454887217754e+00,1.999970000000000141e+02
6.889792456140350296e+00,1.999970000000000141e+02
6.908720457393482839e+00,1.999970000000000141e+02
6.927648458646617158e+00,1.999970000000000141e+02
6.946576459899749700e+00,1.999970000000000141e+02
6.965504461152882243e+00,1.999970000000000141e+02
6.984432462406014785e+00,1.999970000000000141e+02
7.003360463659147328e+00,1.999970000000000141e+02
7.022288464912280759e+00,1.999970000000000141e+02
7.041216466165413301e+00,1.999970000000000141e+02
7.060144467418546732e+00,1.999970000000000141e+02
7.079072468671679275e+00,1.999970000000000141e+02
7.098000469924811817e+00,1.999970000000000141e+02
7.116928471177945248e+00,1.999970000000000141e+02
7.135856472431077790e+00,1.999970000000000141e+02
7.154784473684210333e+00,1.999970000000000141e+02
7.173712474937342876e+00,1.999970000000000141e+02
7.192640476190475418e+00,1.999970000000000141e+02
7.211568477443609737e+00,1.999970000000000141e+02
7.230496478696742280e+00,1.999970000000000141e+02
7.249424479949874822e+00,1.999970000000000141e+02
7.268352481203007365e+00,1.999970000000000141e+02
7.287280482456139907e+00,1.999970000000000141e+02
7.306208483709273338e+00,1.999970000000000141e+02
7.325136484962405881e+00,1.999970000000000141e+02
7.344064486215539311e+00,1.999970000000000141e+02
7.362992487468671854e+00,1.999970000000000141e+02
7.381920488721804396e+00,1.999970000000000141e+02
7.400848489974937827e+00,1.999970000000000141e+02
7.419776491228070370e+00,1.999970000000000141e+02
7.438704492481202912e+00,1.999970000000000141e+02
7.457632493734335455e+00,1.999970000000000141e+02
7.476560494987467997e+00,2.000000000000000000e+02
7.495488496240602316e+00,2.000000000000000000e+02
7.514416497493734859e+00,2.000000000000000000e+02
7.533344498746867401e+00,2.000000000000000000e+02
7.552272499999999944e+00,2.000000000000000000e+02


==> plots/ransac/data/ransac_fitzgibbon_one_sided_100.csv <==
0.000000000000000000e+00,6.034599999999999653e+01
2.603191610738254946e-02,9.344499999999999318e+01
5.206383221476509893e-02,1.958180000000000121e+02
7.809574832214764839e-02,2.057580000000000098e+02
1.041276644295301979e-01,2.122079999999999984e+02
1.301595805369127612e-01,2.737749999999999773e+02
1.561914966442952968e-01,3.188910000000000196e+02
1.822234127516778601e-01,3.238829999999999814e+02
2.082553288590603957e-01,3.402300000000000182e+02
2.342872449664429313e-01,3.453450000000000273e+02
2.603191610738255224e-01,3.454320000000000164e+02
2.863510771812080580e-01,3.454320000000000164e+02
3.123829932885905936e-01,3.507830000000000155e+02
3.384149093959731291e-01,3.537459999999999809e+02
3.644468255033557202e-01,3.560769999999999982e+02
3.904787416107382003e-01,3.585280000000000200e+02
4.165106577181207914e-01,3.616460000000000150e+02
4.425425738255033270e-01,3.629080000000000155e+02
4.685744899328858626e-01,3.633890000000000100e+02
4.946064060402684537e-01,3.633890000000000100e+02
5.206383221476510448e-01,3.640960000000000036e+02
5.466702382550334693e-01,3.640960000000000036e+02
5.727021543624161160e-01,3.648349999999999795e+02
5.987340704697986515e-01,3.652819999999999823e+02
6.247659865771811871e-01,3.659660000000000082e+02
6.507979026845637227e-01,3.660640000000000214e+02
6.768298187919462583e-01,3.756399999999999864e+02
7.028617348993287939e-01,3.756569999999999823e+02
7.288936510067114405e-01,3.756569999999999823e+02
7.549255671140939761e-01,3.764200000000000159e+02
7.809574832214764006e-01,3.764200000000000159e+02
8.069893993288590472e-01,3.767780000000000200e+02
8.330213154362415828e-01,3.774750000000000227e+02
8.590532315436241184e-01,3.779329999999999927e+02
8.850851476510066540e-01,3.788349999999999795e+02
9.111170637583891896e-01,3.791840000000000259e+02
9.371489798657717252e-01,3.793809999999999718e+02
9.631808959731543718e-01,3.795099999999999909e+02
9.892128120805369074e-01,3.795099999999999909e+02
1.015244728187919332e+00,3.798729999999999905e+02
1.041276644295302090e+00,3.847040000000000077e+02
1.067308560402684625e+00,3.882579999999999814e+02
1.093340476510066939e+00,3.882579999999999814e+02
1.119372392617449696e+00,3.883489999999999895e+02
1.145404308724832232e+00,3.887280000000000086e+02
1.171436224832214545e+00,3.887350000000000136e+02
1.197468140939597303e+00,3.917040000000000077e+02
1.223500057046979839e+00,3.917139999999999986e+02
1.249531973154362374e+00,3.917479999999999905e+02
1.275563889261744910e+00,3.934019999999999868e+02
1.301595805369127445e+00,3.941689999999999827e+02
1.327627721476509981e+00,3.942479999999999905e+02
1.353659637583892517e+00,3.942479999999999905e+02
1.379691553691275274e+00,3.951490000000000009e+02
1.405723469798657588e+00,3.953940000000000055e+02
1.431755385906040123e+00,3.954680000000000177e+02
1.457787302013422881e+00,3.954569999999999936e+02
1.483819218120805195e+00,3.959590000000000032e+02
1.509851134228187952e+00,3.959590000000000032e+02
1.535883050335570488e+00,3.959789999999999850e+02
1.561914966442952801e+00,3.961340000000000146e+02
1.587946882550335559e+00,3.962529999999999859e+02
1.613978798657718094e+00,3.963639999999999759e+02
1.640010714765100408e+00,3.964300000000000068e+02
1.666042630872483166e+00,3.966890000000000214e+02
1.692074546979865701e+00,3.967219999999999800e+02
1.718106463087248237e+00,3.967389999999999759e+02
1.744138379194630772e+00,3.968600000000000136e+02
1.770170295302013308e+00,3.968600000000000136e+02
1.796202211409395844e+00,3.970360000000000014e+02
1.822234127516778379e+00,3.971539999999999964e+02
1.848266043624161137e+00,3.971539999999999964e+02
1.874297959731543450e+00,3.972509999999999764e+02
1.900329875838925986e+00,3.975810000000000173e+02
1.926361791946308744e+00,3.980029999999999859e+02
1.952393708053691057e+00,3.981650000000000205e+02
1.978425624161073815e+00,3.981650000000000205e+02
2.004457540268456128e+00,3.982950000000000159e+02
2.030489456375838664e+00,3.983279999999999745e+02
2.056521372483221199e+00,3.983419999999999845e+02
2.082553288590604179e+00,3.984309999999999832e+02
2.108585204697986715e+00,3.984379999999999882e+02
2.134617120805369250e+00,3.984499999999999886e+02
2.160649036912751342e+00,3.985450000000000159e+02
2.186680953020133877e+00,3.985910000000000082e+02
2.212712869127516413e+00,3.986589999999999918e+02
2.238744785234899393e+00,3.987629999999999768e+02
2.264776701342281928e+00,3.988020000000000209e+02
2.290808617449664464e+00,3.988020000000000209e+02
2.316840533557046555e+00,3.988129999999999882e+02
2.342872449664429091e+00,3.988129999999999882e+02
2.368904365771812071e+00,3.989030000000000200e+02
2.394936281879194606e+00,3.989239999999999782e+02
2.420968197986577142e+00,3.989230000000000018e+02
2.447000114093959677e+00,3.990040000000000191e+02
2.473032030201341769e+00,3.990369999999999777e+02
2.499063946308724748e+00,3.990939999999999941e+02
2.525095862416107284e+00,3.990989999999999895e+02
2.551127778523489820e+00,3.991340000000000146e+02
2.577159694630872355e+00,3.991770000000000209e+02
2.603191610738254891e+00,3.991770000000000209e+02
2.629223526845637426e+00,3.992780000000000200e+02
2.655255442953019962e+00,3.992900000000000205e+02
2.681287359060402498e+00,3.993009999999999877e+02
2.707319275167785033e+00,3.993129999999999882e+02
2.733351191275167569e+00,3.992939999999999827e+02
2.759383107382550548e+00,3.992950000000000159e+02
2.785415023489932640e+00,3.993319999999999936e+02
2.811446939597315176e+00,3.993319999999999936e+02
2.837478855704697711e+00,3.993469999999999800e+02
2.863510771812080247e+00,3.993469999999999800e+02
2.889542687919463226e+00,3.993509999999999991e+02
2.915574604026845762e+00,3.993509999999999991e+02
2.941606520134227853e+00,3.993589999999999804e+02
2.967638436241610389e+00,3.994130000000000109e+02
2.993670352348992925e+00,3.994130000000000109e+02
3.019702268456375904e+00,3.994630000000000223e+02
3.045734184563758440e+00,3.994630000000000223e+02
3.071766100671140975e+00,3.994750000000000227e+02
3.097798016778523067e+00,3.994809999999999945e+02
3.123829932885905603e+00,3.995040000000000191e+02
3.149861848993288138e+00,3.995099999999999909e+02
3.175893765100671118e+00,3.995210000000000150e+02
3.201925681208053653e+00,3.995799999999999841e+02
3.227957597315436189e+00,3.996270000000000095e+02
3.253989513422818280e+00,3.996440000000000055e+02
3.280021429530200816e+00,3.996440000000000055e+02
3.306053345637583796e+00,3.996460000000000150e+02
3.332085261744966331e+00,3.996530000000000200e+02
3.358117177852348867e+00,3.996689999999999827e+02
3.384149093959731402e+00,3.996689999999999827e+02
3.410181010067113938e+00,3.996750000000000114e+02
3.436212926174496474e+00,3.996960000000000264e+02
3.462244842281879009e+00,3.996960000000000264e+02
3.488276758389261545e+00,3.997219999999999800e+02
3.514308674496644080e+00,3.997219999999999800e+02
3.540340590604026616e+00,3.997219999999999800e+02
3.566372506711409596e+00,3.997269999999999754e+02
3.592404422818791687e+00,3.997269999999999754e+02
3.618436338926174223e+00,3.997269999999999754e+02
3.644468255033556758e+00,3.997269999999999754e+02
3.670500171140939294e+00,3.997339999999999804e+02
3.696532087248322274e+00,3.997350000000000136e+02
3.722564003355704809e+00,3.997379999999999995e+02
3.748595919463086901e+00,3.997479999999999905e+02
3.774627835570469436e+00,3.997509999999999764e+02
3.800659751677851972e+00,3.997509999999999764e+02
3.826691667785234952e+00,3.997529999999999859e+02
3.852723583892617487e+00,3.997529999999999859e+02
3.878755500000000023e+00,3.997640000000000100e+02


==> plots/ransac/data/ransac_fitzgibbon_one_sided_200.csv <==
0.000000000000000000e+00,3.124899999999999878e+01
2.137317794486215741e-02,3.359199999999999875e+01
4.274635588972431482e-02,3.479699999999999704e+01
6.411953383458647571e-02,5.701200000000000045e+01
8.549271177944862965e-02,7.521500000000000341e+01
1.068658897243107836e-01,8.680899999999999750e+01
1.282390676691729514e-01,8.693600000000000705e+01
1.496122456140350776e-01,8.700700000000000500e+01
1.709854235588972593e-01,8.766299999999999670e+01
1.923586015037594132e-01,9.288599999999999568e+01
2.137317794486215672e-01,9.513599999999999568e+01
2.351049573934837211e-01,9.643500000000000227e+01
2.564781353383459028e-01,9.696999999999999886e+01
2.778513132832080568e-01,9.698699999999999477e+01
2.992244912280701552e-01,1.016509999999999962e+02
3.205976691729323091e-01,1.244509999999999934e+02
3.419708471177945186e-01,1.354219999999999970e+02
3.633440250626566725e-01,1.399269999999999925e+02
3.847172030075188265e-01,1.403650000000000091e+02
4.060903809523809249e-01,1.490869999999999891e+02
4.274635588972431344e-01,1.651630000000000109e+02
4.488367368421052883e-01,1.656829999999999927e+02
4.702099147869674423e-01,1.660300000000000011e+02
4.915830927318295962e-01,1.661440000000000055e+02
5.129562706766918057e-01,1.664350000000000023e+02
5.343294486215539596e-01,1.844749999999999943e+02
5.557026265664161135e-01,1.883480000000000132e+02
5.770758045112781565e-01,1.883600000000000136e+02
5.984489824561403104e-01,1.902810000000000059e+02
6.198221604010024643e-01,2.081169999999999902e+02
6.411953383458646183e-01,2.088129999999999882e+02
6.625685162907268833e-01,2.153000000000000114e+02
6.839416942355890372e-01,2.153189999999999884e+02
7.053148721804511911e-01,2.173180000000000121e+02
7.266880501253133451e-01,2.208350000000000080e+02
7.480612280701754990e-01,2.291479999999999961e+02
7.694344060150376530e-01,2.301399999999999864e+02
7.908075839598998069e-01,2.301409999999999911e+02
8.121807619047618498e-01,2.312940000000000111e+02
8.335539398496241148e-01,2.348149999999999977e+02
8.549271177944862687e-01,2.348559999999999945e+02
8.763002957393484227e-01,2.348559999999999945e+02
8.976734736842105766e-01,2.359319999999999879e+02
9.190466516290727306e-01,2.359319999999999879e+02
9.404198295739348845e-01,2.360449999999999875e+02
9.617930075187970385e-01,2.367990000000000066e+02
9.831661854636591924e-01,2.376949999999999932e+02
1.004539363408521346e+00,2.376949999999999932e+02
1.025912541353383611e+00,2.377800000000000011e+02
1.047285719298245654e+00,2.383009999999999877e+02
1.068658897243107919e+00,2.464650000000000034e+02
1.090032075187969962e+00,2.489000000000000057e+02
1.111405253132832227e+00,2.489000000000000057e+02
1.132778431077694270e+00,2.489360000000000070e+02
1.154151609022556313e+00,2.526299999999999955e+02
1.175524786967418578e+00,2.531310000000000002e+02
1.196897964912280621e+00,2.531539999999999964e+02
1.218271142857142886e+00,2.532079999999999984e+02
1.239644320802004929e+00,2.553199999999999932e+02
1.261017498746867194e+00,2.553959999999999866e+02
1.282390676691729237e+00,2.553959999999999866e+02
1.303763854636591724e+00,2.553959999999999866e+02
1.325137032581453767e+00,2.560029999999999859e+02
1.346510210526316031e+00,2.634030000000000200e+02
1.367883388471178074e+00,2.634030000000000200e+02
1.389256566416040117e+00,2.634030000000000200e+02
1.410629744360902382e+00,2.634030000000000200e+02
1.432002922305764425e+00,2.634030000000000200e+02
1.453376100250626690e+00,2.642409999999999854e+02
1.474749278195488733e+00,2.642409999999999854e+02
1.496122456140350998e+00,2.642409999999999854e+02
1.517495634085213041e+00,2.642409999999999854e+02
1.538868812030075306e+00,2.642409999999999854e+02
1.560241989974937349e+00,2.642409999999999854e+02
1.581615167919799614e+00,2.642839999999999918e+02
1.602988345864661657e+00,2.642839999999999918e+02
1.624361523809523700e+00,2.642839999999999918e+02
1.645734701754385965e+00,2.642839999999999918e+02
1.667107879699248230e+00,2.678709999999999809e+02
1.688481057644110495e+00,2.695570000000000164e+02
1.709854235588972537e+00,2.695570000000000164e+02
1.731227413533834802e+00,2.695570000000000164e+02
1.752600591478696845e+00,2.695570000000000164e+02
1.773973769423559110e+00,2.695570000000000164e+02
1.795346947368421153e+00,2.698559999999999945e+02
1.816720125313283418e+00,2.698559999999999945e+02
1.838093303258145461e+00,2.698559999999999945e+02
1.859466481203007504e+00,2.700480000000000018e+02
1.880839659147869769e+00,2.700480000000000018e+02
1.902212837092731812e+00,2.736120000000000232e+02
1.923586015037594077e+00,2.736120000000000232e+02
1.944959192982456120e+00,2.756150000000000091e+02
1.966332370927318385e+00,2.756150000000000091e+02
1.987705548872180428e+00,2.756150000000000091e+02
2.009078726817042693e+00,2.762180000000000177e+02
2.030451904761904736e+00,2.763910000000000196e+02
2.051825082706767223e+00,2.763910000000000196e+02
2.073198260651629266e+00,2.763910000000000196e+02
2.094571438596491308e+00,2.763910000000000196e+02
2.115944616541353351e+00,2.788980000000000246e+02
2.137317794486215838e+00,2.788980000000000246e+02
2.158690972431077437e+00,2.788980000000000246e+02
2.180064150375939924e+00,2.790880000000000223e+02
2.201437328320802411e+00,2.790880000000000223e+02
2.222810506265664454e+00,2.809610000000000127e+02
2.244183684210526497e+00,2.812169999999999845e+02
2.265556862155388540e+00,2.812169999999999845e+02
2.286930040100251027e+00,2.833240000000000123e+02
2.308303218045112626e+00,2.833240000000000123e+02
2.329676395989975113e+00,2.833240000000000123e+02
2.351049573934837156e+00,2.833530000000000086e+02
2.372422751879699643e+00,2.837359999999999900e+02
2.393795929824561242e+00,2.837359999999999900e+02
2.415169107769423729e+00,2.837359999999999900e+02
2.436542285714285772e+00,2.837359999999999900e+02
2.457915463659148259e+00,2.840760000000000218e+02
2.479288641604009857e+00,2.848709999999999809e+02
2.500661819548872344e+00,2.848709999999999809e+02
2.522034997493734387e+00,2.861440000000000055e+02
2.543408175438596430e+00,2.871659999999999968e+02
2.564781353383458473e+00,2.875419999999999732e+02
2.586154531328320960e+00,2.875419999999999732e+02
2.607527709273183447e+00,2.877490000000000236e+02
2.628900887218045046e+00,2.877490000000000236e+02
2.650274065162907533e+00,2.877490000000000236e+02
2.671647243107769576e+00,2.878949999999999818e+02
2.693020421052632063e+00,2.878949999999999818e+02
2.714393598997493662e+00,2.882710000000000150e+02
2.735766776942356149e+00,2.882730000000000246e+02
2.757139954887218192e+00,2.882730000000000246e+02
2.778513132832080235e+00,2.882730000000000246e+02
2.799886310776942278e+00,2.883609999999999900e+02
2.821259488721804765e+00,2.887259999999999991e+02
2.842632666666666807e+00,2.887259999999999991e+02
2.864005844611528850e+00,2.887259999999999991e+02
2.885379022556390893e+00,2.887259999999999991e+02
2.906752200501253380e+00,2.887259999999999991e+02
2.928125378446115867e+00,2.894089999999999918e+02
2.949498556390977466e+00,2.894089999999999918e+02
2.970871734335839953e+00,2.894089999999999918e+02
2.992244912280701996e+00,2.896309999999999718e+02
3.013618090225564039e+00,2.896410000000000196e+02
3.034991268170426082e+00,2.896999999999999886e+02
3.056364446115288569e+00,2.896999999999999886e+02
3.077737624060150612e+00,2.896999999999999886e+02
3.099110802005012655e+00,2.896999999999999886e+02
3.120483979949874698e+00,2.901449999999999818e+02
3.141857157894737185e+00,2.901449999999999818e+02
3.163230335839599228e+00,2.903159999999999741e+02
3.184603513784461271e+00,2.903690000000000282e+02
3.205976691729323313e+00,2.908849999999999909e+02
3.227349869674185801e+00,2.911009999999999991e+02
3.248723047619047399e+00,2.911009999999999991e+02
3.270096225563909886e+00,2.911009999999999991e+02
3.291469403508771929e+00,2.911009999999999991e+02
3.312842581453634416e+00,2.913580000000000041e+02
3.334215759398496459e+00,2.913580000000000041e+02
3.355588937343358502e+00,2.916440000000000055e+02
3.376962115288220989e+00,2.919139999999999873e+02
3.398335293233083032e+00,2.927760000000000105e+02
3.419708471177945075e+00,2.929080000000000155e+02
3.441081649122807118e+00,2.930470000000000255e+02
3.462454827067669605e+00,2.932610000000000241e+02
3.483828005012531204e+00,2.933480000000000132e+02
3.505201182957393691e+00,2.933480000000000132e+02
3.526574360902255734e+00,2.936070000000000277e+02
3.547947538847118221e+00,2.938190000000000168e+02
3.569320716791979820e+00,2.938460000000000036e+02
3.590693894736842307e+00,2.941899999999999977e+02
3.612067072681704349e+00,2.944390000000000214e+02
3.633440250626566836e+00,2.944569999999999936e+02
3.654813428571428435e+00,2.948149999999999977e+02
3.676186606516290922e+00,2.948149999999999977e+02
3.697559784461153409e+00,2.948129999999999882e+02
3.718932962406015008e+00,2.949270000000000209e+02
3.740306140350877495e+00,2.950169999999999959e+02
3.761679318295739538e+00,2.950169999999999959e+02
3.783052496240602025e+00,2.951759999999999877e+02
3.804425674185463624e+00,2.951759999999999877e+02
3.825798852130326111e+00,2.952440000000000282e+02
3.847172030075188154e+00,2.956859999999999786e+02
3.868545208020050641e+00,2.957010000000000218e+02
3.889918385964912240e+00,2.957010000000000218e+02
3.911291563909774727e+00,2.957359999999999900e+02
3.932664741854636770e+00,2.957359999999999900e+02
3.954037919799498813e+00,2.957200000000000273e+02
3.975411097744360855e+00,2.957200000000000273e+02
3.996784275689223342e+00,2.958759999999999764e+02
4.018157453634085385e+00,2.958759999999999764e+02
4.039530631578947428e+00,2.958759999999999764e+02
4.060903809523809471e+00,2.959479999999999791e+02
4.082276987468672402e+00,2.959479999999999791e+02
4.103650165413534445e+00,2.959479999999999791e+02
4.125023343358396488e+00,2.960679999999999836e+02
4.146396521303258531e+00,2.960679999999999836e+02
4.167769699248120574e+00,2.961279999999999859e+02
4.189142877192982617e+00,2.961519999999999868e+02
4.210516055137844660e+00,2.961519999999999868e+02
4.231889233082706703e+00,2.961560000000000059e+02
4.253262411027569634e+00,2.961560000000000059e+02
4.274635588972431677e+00,2.963299999999999841e+02
4.296008766917293720e+00,2.963299999999999841e+02
4.317381944862154874e+00,2.963299999999999841e+02
4.338755122807017806e+00,2.964900000000000091e+02
4.360128300751879848e+00,2.965190000000000055e+02
4.381501478696741891e+00,2.965269999999999868e+02
4.402874656641604822e+00,2.966879999999999882e+02
4.424247834586466865e+00,2.969150000000000205e+02
4.445621012531328908e+00,2.970939999999999941e+02
4.466994190476190063e+00,2.970939999999999941e+02
4.488367368421052994e+00,2.971059999999999945e+02
4.509740546365915037e+00,2.971059999999999945e+02
4.531113724310777080e+00,2.971240000000000236e+02
4.552486902255639123e+00,2.971240000000000236e+02
4.573860080200502054e+00,2.971240000000000236e+02
4.595233258145364097e+00,2.971240000000000236e+02
4.616606436090225252e+00,2.971720000000000255e+02
4.637979614035087295e+00,2.972629999999999768e+02
4.659352791979950226e+00,2.972629999999999768e+02
4.680725969924812269e+00,2.974669999999999845e+02
4.702099147869674312e+00,2.974750000000000227e+02
4.723472325814536354e+00,2.974750000000000227e+02
4.744845503759399286e+00,2.974750000000000227e+02
4.766218681704261328e+00,2.974750000000000227e+02
4.787591859649122483e+00,2.974750000000000227e+02
4.808965037593985414e+00,2.974750000000000227e+02
4.830338215538847457e+00,2.976279999999999859e+02
4.851711393483709500e+00,2.976379999999999768e+02
4.873084571428571543e+00,2.976689999999999827e+02
4.894457749373434474e+00,2.976689999999999827e+02
4.915830927318296517e+00,2.976700000000000159e+02
4.937204105263157672e+00,2.978000000000000114e+02
4.958577283208019715e+00,2.978000000000000114e+02
4.979950461152882646e+00,2.978679999999999950e+02
5.001323639097744689e+00,2.978700000000000045e+02
5.022696817042606732e+00,2.979420000000000073e+02
5.044069994987468775e+00,2.979649999999999750e+02
5.065443172932331706e+00,2.979649999999999750e+02
5.086816350877192860e+00,2.979789999999999850e+02
5.108189528822054903e+00,2.979789999999999850e+02
5.129562706766916946e+00,2.979789999999999850e+02
5.150935884711779877e+00,2.980110000000000241e+02
5.172309062656641920e+00,2.980169999999999959e+02
5.193682240601503963e+00,2.980169999999999959e+02
5.215055418546366894e+00,2.980910000000000082e+02
5.236428596491228937e+00,2.980910000000000082e+02
5.257801774436090092e+00,2.980910000000000082e+02
5.279174952380952135e+00,2.980960000000000036e+02
5.300548130325815066e+00,2.981720000000000255e+02
5.321921308270677109e+00,2.981720000000000255e+02
5.343294486215539152e+00,2.981979999999999791e+02
5.364667664160401195e+00,2.982389999999999759e+02
5.386040842105264126e+00,2.982389999999999759e+02
5.407414020050125281e+00,2.982490000000000236e+02
5.428787197994987324e+00,2.983199999999999932e+02
5.450160375939849366e+00,2.983199999999999932e+02
5.471533553884712298e+00,2.984440000000000168e+02
5.492906731829574341e+00,2.984440000000000168e+02
5.514279909774436383e+00,2.984529999999999745e+02
5.535653087719299315e+00,2.984529999999999745e+02
5.557026265664160469e+00,2.984879999999999995e+02
5.578399443609022512e+00,2.985210000000000150e+02
5.599772621553884555e+00,2.985299999999999727e+02
5.621145799498747486e+00,2.985299999999999727e+02
5.642518977443609529e+00,2.985299999999999727e+02
5.663892155388471572e+00,2.985299999999999727e+02
5.685265333333333615e+00,2.985289999999999964e+02
5.706638511278195658e+00,2.985289999999999964e+02
5.728011689223057701e+00,2.987090000000000032e+02
5.749384867167919744e+00,2.987649999999999864e+02
5.770758045112781787e+00,2.987649999999999864e+02
5.792131223057644718e+00,2.987649999999999864e+02
5.813504401002506761e+00,2.987679999999999723e+02
5.834877578947368804e+00,2.987679999999999723e+02
5.856250756892231735e+00,2.987679999999999723e+02
5.877623934837092889e+00,2.987649999999999864e+02
5.898997112781954932e+00,2.987649999999999864e+02
5.920370290726816975e+00,2.987649999999999864e+02
5.941743468671679906e+00,2.987649999999999864e+02
5.963116646616541949e+00,2.987649999999999864e+02
5.984489824561403992e+00,2.987649999999999864e+02
6.005863002506266035e+00,2.987629999999999768e+02
6.027236180451128078e+00,2.987799999999999727e+02
6.048609358395990121e+00,2.987799999999999727e+02
6.069982536340852164e+00,2.987710000000000150e+02
6.091355714285714207e+00,2.987710000000000150e+02
6.112728892230577138e+00,2.987660000000000196e+02
6.134102070175439181e+00,2.987850000000000250e+02
6.155475248120301224e+00,2.988140000000000214e+02
6.176848426065162379e+00,2.988450000000000273e+02
6.198221604010025310e+00,2.989019999999999868e+02
6.219594781954887353e+00,2.989039999999999964e+02
6.240967959899749395e+00,2.989039999999999964e+02
6.262341137844612327e+00,2.989350000000000023e+02
6.283714315789474369e+00,2.989350000000000023e+02
6.305087493734336412e+00,2.989449999999999932e+02
6.326460671679198455e+00,2.989460000000000264e+02
6.347833849624060498e+00,2.989460000000000264e+02
6.369207027568922541e+00,2.989780000000000086e+02
6.390580205513784584e+00,2.989780000000000086e+02
6.411953383458646627e+00,2.989759999999999991e+02
6.433326561403509558e+00,2.989759999999999991e+02
6.454699739348371601e+00,2.989759999999999991e+02
6.476072917293233644e+00,2.990219999999999914e+02
6.497446095238094799e+00,2.990299999999999727e+02
6.518819273182957730e+00,2.990299999999999727e+02
6.540192451127819773e+00,2.990419999999999732e+02
6.561565629072681816e+00,2.990729999999999791e+02
6.582938807017543859e+00,2.990740000000000123e+02
6.604311984962406790e+00,2.990740000000000123e+02
6.625685162907268833e+00,2.990740000000000123e+02
6.647058340852129987e+00,2.990740000000000123e+02
6.668431518796992918e+00,2.990740000000000123e+02
6.689804696741854961e+00,2.990740000000000123e+02
6.711177874686717004e+00,2.990810000000000173e+02
6.732551052631579047e+00,2.990810000000000173e+02
6.753924230576441978e+00,2.990889999999999986e+02
6.775297408521304021e+00,2.990889999999999986e+02
6.796670586466166064e+00,2.990889999999999986e+02
6.818043764411027219e+00,2.990889999999999986e+02
6.839416942355890150e+00,2.990889999999999986e+02
6.860790120300752193e+00,2.991080000000000041e+02
6.882163298245614236e+00,2.991089999999999804e+02
6.903536476190476279e+00,2.991089999999999804e+02
6.924909654135339210e+00,2.991089999999999804e+02
6.946282832080201253e+00,2.991089999999999804e+02
6.967656010025062407e+00,2.991089999999999804e+02
6.989029187969924450e+00,2.991089999999999804e+02
7.010402365914787381e+00,2.991089999999999804e+02
7.031775543859649424e+00,2.991089999999999804e+02
7.053148721804511467e+00,2.991829999999999927e+02
7.074521899749374398e+00,2.992029999999999745e+02
7.095895077694236441e+00,2.992029999999999745e+02
7.117268255639097596e+00,2.992090000000000032e+02
7.138641433583959639e+00,2.992090000000000032e+02
7.160014611528822570e+00,2.992309999999999945e+02
7.181387789473684613e+00,2.992259999999999991e+02
7.202760967418546656e+00,2.992259999999999991e+02
7.224134145363408699e+00,2.992330000000000041e+02
7.245507323308271630e+00,2.992330000000000041e+02
7.266880501253133673e+00,2.992440000000000282e+02
7.288253679197994828e+00,2.992440000000000282e+02
7.309626857142856871e+00,2.992479999999999905e+02
7.331000035087719802e+00,2.992559999999999718e+02
7.352373213032581845e+00,2.992649999999999864e+02
7.373746390977443887e+00,2.992690000000000055e+02
7.395119568922306819e+00,2.992690000000000055e+02
7.416492746867168862e+00,2.992690000000000055e+02
7.437865924812030016e+00,2.992690000000000055e+02
7.459239102756892059e+00,2.992839999999999918e+02
7.480612280701754990e+00,2.992839999999999918e+02
7.501985458646617033e+00,2.992839999999999918e+02
7.523358636591479076e+00,2.993269999999999982e+02
7.544731814536341119e+00,2.993269999999999982e+02
7.566104992481204050e+00,2.993299999999999841e+02
7.587478170426065205e+00,2.993299999999999841e+02
7.608851348370927248e+00,2.993299999999999841e+02
7.630224526315789291e+00,2.993299999999999841e+02
7.651597704260652222e+00,2.993460000000000036e+02
7.672970882205514265e+00,2.993460000000000036e+02
7.694344060150376308e+00,2.993460000000000036e+02
7.715717238095239239e+00,2.993530000000000086e+02
7.737090416040101282e+00,2.993530000000000086e+02
7.758463593984962436e+00,2.993530000000000086e+02
7.779836771929824479e+00,2.993530000000000086e+02
7.801209949874687410e+00,2.993530000000000086e+02
7.822583127819549453e+00,2.993530000000000086e+02
7.843956305764411496e+00,2.993530000000000086e+02
7.865329483709273539e+00,2.993530000000000086e+02
7.886702661654136470e+00,2.993530000000000086e+02
7.908075839598997625e+00,2.993530000000000086e+02
7.929449017543859668e+00,2.993530000000000086e+02
7.950822195488721711e+00,2.993530000000000086e+02
7.972195373433584642e+00,2.993659999999999854e+02
7.993568551378446685e+00,2.993659999999999854e+02
8.014941729323309616e+00,2.993659999999999854e+02
8.036314907268170771e+00,2.993659999999999854e+02
8.057688085213031925e+00,2.993659999999999854e+02
8.079061263157894857e+00,2.993659999999999854e+02
8.100434441102757788e+00,2.993709999999999809e+02
8.121807619047618942e+00,2.993709999999999809e+02
8.143180796992481874e+00,2.993700000000000045e+02
8.164553974937344805e+00,2.993700000000000045e+02
8.185927152882205959e+00,2.993759999999999764e+02
8.207300330827068890e+00,2.993759999999999764e+02
8.228673508771930045e+00,2.993759999999999764e+02
8.250046686716792976e+00,2.993770000000000095e+02
8.271419864661654131e+00,2.993770000000000095e+02
8.292793042606517062e+00,2.993829999999999814e+02
8.314166220551378217e+00,2.993829999999999814e+02
8.335539398496241148e+00,2.993829999999999814e+02
8.356912576441104079e+00,2.993829999999999814e+02
8.378285754385965234e+00,2.993829999999999814e+02
8.399658932330828165e+00,2.993829999999999814e+02
8.421032110275689320e+00,2.993829999999999814e+02
8.442405288220550474e+00,2.993829999999999814e+02
8.463778466165413406e+00,2.993829999999999814e+02
8.485151644110274560e+00,2.993940000000000055e+02
8.506524822055139268e+00,2.993960000000000150e+02
8.527898000000000422e+00,2.993960000000000150e+02


==> plots/ransac/data/ransac_fitzgibbon_one_sided_300.csv <==
0.000000000000000000e+00,4.950000000000000178e+00
1.906995184490306583e-02,8.233999999999999986e+00
3.813990368980613166e-02,8.548999999999999488e+00
5.720985553470919749e-02,9.307000000000000384e+00
7.627980737961226332e-02,1.344699999999999918e+01
9.534975922451531527e-02,1.437700000000000067e+01
1.144197110694183950e-01,1.450699999999999967e+01
1.334896629143214608e-01,2.134799999999999898e+01
1.525596147592245266e-01,2.699899999999999878e+01
1.716295666041275925e-01,2.744900000000000162e+01
1.906995184490306305e-01,2.800400000000000134e+01
2.097694702939337241e-01,3.167200000000000060e+01
2.288394221388367900e-01,3.522399999999999665e+01
2.479093739837398558e-01,3.608200000000000074e+01
2.669793258286429216e-01,3.916199999999999903e+01
2.860492776735459874e-01,3.920100000000000051e+01
3.051192295184490533e-01,3.952400000000000091e+01
3.241891813633521191e-01,4.345300000000000296e+01
3.432591332082551849e-01,4.380100000000000193e+01
3.623290850531582508e-01,4.383200000000000074e+01
3.813990368980612611e-01,4.621300000000000097e+01
4.004689887429643824e-01,4.707000000000000028e+01
4.195389405878674483e-01,4.711099999999999710e+01
4.386088924327705141e-01,4.756199999999999761e+01
4.576788442776735799e-01,5.145799999999999841e+01
4.767487961225766457e-01,5.149499999999999744e+01
4.958187479674797116e-01,5.165599999999999881e+01
5.148886998123827219e-01,5.183599999999999852e+01
5.339586516572858432e-01,5.342099999999999937e+01
5.530286035021889646e-01,5.388499999999999801e+01
5.720985553470919749e-01,5.389300000000000068e+01
5.911685071919950962e-01,5.878499999999999659e+01
6.102384590368981065e-01,6.008700000000000330e+01
6.293084108818011169e-01,6.026800000000000068e+01
6.483783627267042382e-01,6.061599999999999966e+01
6.674483145716072485e-01,6.441400000000000148e+01
6.865182664165103699e-01,6.478300000000000125e+01
7.055882182614133802e-01,6.594799999999999329e+01
7.246581701063165015e-01,6.606000000000000227e+01
7.437281219512195118e-01,6.622299999999999898e+01
7.627980737961225222e-01,6.657399999999999807e+01
7.818680256410257545e-01,6.657699999999999818e+01
8.009379774859287648e-01,6.662500000000000000e+01
8.200079293308318862e-01,6.666500000000000625e+01
8.390778811757348965e-01,6.667900000000000205e+01
8.581478330206380178e-01,6.741800000000000637e+01
8.772177848655410282e-01,6.867900000000000205e+01
8.962877367104440385e-01,6.887699999999999534e+01
9.153576885553471598e-01,6.909099999999999397e+01
9.344276404002501701e-01,6.909699999999999420e+01
9.534975922451532915e-01,6.923099999999999454e+01
9.725675440900563018e-01,6.937399999999999523e+01
9.916374959349594231e-01,6.955899999999999750e+01
1.010707447779862544e+00,7.078799999999999670e+01
1.029777399624765444e+00,7.359399999999999409e+01
1.048847351469668565e+00,7.383199999999999363e+01
1.067917303314571686e+00,7.699899999999999523e+01
1.086987255159474586e+00,7.717199999999999704e+01
1.106057207004377929e+00,7.724500000000000455e+01
1.125127158849280828e+00,8.217799999999999727e+01
1.144197110694183950e+00,8.219299999999999784e+01
1.163267062539086849e+00,8.230800000000000693e+01
1.182337014383990192e+00,8.289000000000000057e+01
1.201406966228893092e+00,8.313100000000000023e+01
1.220476918073796213e+00,8.322400000000000375e+01
1.239546869918699334e+00,8.344199999999999307e+01
1.258616821763602234e+00,8.362999999999999545e+01
1.277686773608505577e+00,8.489700000000000557e+01
1.296756725453408476e+00,8.490099999999999625e+01
1.315826677298311598e+00,8.490099999999999625e+01
1.334896629143214497e+00,8.504300000000000637e+01
1.353966580988117618e+00,8.509099999999999397e+01
1.373036532833020740e+00,8.522599999999999909e+01
1.392106484677923861e+00,8.742100000000000648e+01
1.411176436522826760e+00,8.783899999999999864e+01
1.430246388367729882e+00,8.784000000000000341e+01
1.449316340212633003e+00,8.915000000000000568e+01
1.468386292057536124e+00,8.927299999999999613e+01
1.487456243902439024e+00,8.950700000000000500e+01
1.506526195747342145e+00,9.241400000000000148e+01
1.525596147592245044e+00,9.250799999999999557e+01
1.544666099437148388e+00,9.260099999999999909e+01
1.563736051282051509e+00,9.636799999999999500e+01
1.582806003126954408e+00,9.640300000000000580e+01
1.601875954971857530e+00,9.640300000000000580e+01
1.620945906816760651e+00,9.649699999999999989e+01
1.640015858661663772e+00,9.714300000000000068e+01
1.659085810506566672e+00,9.958700000000000330e+01
1.678155762351469793e+00,1.003259999999999934e+02
1.697225714196372692e+00,1.003490000000000038e+02
1.716295666041276036e+00,1.003529999999999944e+02
1.735365617886178935e+00,1.005450000000000017e+02
1.754435569731082056e+00,1.053919999999999959e+02
1.773505521575984956e+00,1.075849999999999937e+02
1.792575473420888077e+00,1.075949999999999989e+02
1.811645425265791198e+00,1.076219999999999999e+02
1.830715377110694320e+00,1.076400000000000006e+02
1.849785328955597441e+00,1.077030000000000030e+02
1.868855280800500340e+00,1.087860000000000014e+02
1.887925232645403684e+00,1.089309999999999974e+02
1.906995184490306583e+00,1.091449999999999960e+02
1.926065136335209704e+00,1.091449999999999960e+02
1.945135088180112604e+00,1.097150000000000034e+02
1.964205040025015725e+00,1.108089999999999975e+02
1.983274991869918846e+00,1.108169999999999931e+02
2.002344943714821746e+00,1.108289999999999935e+02
2.021414895559725089e+00,1.112870000000000061e+02
2.040484847404627988e+00,1.119539999999999935e+02
2.059554799249530888e+00,1.120390000000000015e+02
2.078624751094434231e+00,1.121949999999999932e+02
2.097694702939337130e+00,1.121949999999999932e+02
2.116764654784240474e+00,1.122459999999999951e+02
2.135834606629143373e+00,1.150690000000000026e+02
2.154904558474046716e+00,1.151329999999999956e+02
2.173974510318949172e+00,1.151280000000000001e+02
2.193044462163852515e+00,1.164009999999999962e+02
2.212114414008755858e+00,1.165649999999999977e+02
2.231184365853658758e+00,1.165649999999999977e+02
2.250254317698561657e+00,1.166140000000000043e+02
2.269324269543464556e+00,1.166140000000000043e+02
2.288394221388367900e+00,1.166719999999999970e+02
2.307464173233271243e+00,1.179519999999999982e+02
2.326534125078173698e+00,1.189080000000000013e+02
2.345604076923077042e+00,1.189080000000000013e+02
2.364674028767980385e+00,1.189080000000000013e+02
2.383743980612883284e+00,1.198080000000000069e+02
2.402813932457786184e+00,1.205289999999999964e+02
2.421883884302689083e+00,1.205289999999999964e+02
2.440953836147592426e+00,1.205960000000000036e+02
2.460023787992495770e+00,1.206140000000000043e+02
2.479093739837398669e+00,1.209389999999999930e+02
2.498163691682301568e+00,1.214740000000000038e+02
2.517233643527204467e+00,1.214729999999999990e+02
2.536303595372107811e+00,1.224419999999999931e+02
2.555373547217011154e+00,1.225550000000000068e+02
2.574443499061913609e+00,1.227120000000000033e+02
2.593513450906816953e+00,1.227530000000000001e+02
2.612583402751719852e+00,1.242879999999999967e+02
2.631653354596623196e+00,1.264470000000000027e+02
2.650723306441526095e+00,1.265190000000000055e+02
2.669793258286428994e+00,1.268239999999999981e+02
2.688863210131332337e+00,1.268599999999999994e+02
2.707933161976235237e+00,1.268619999999999948e+02
2.727003113821138136e+00,1.268960000000000008e+02
2.746073065666041479e+00,1.284399999999999977e+02
2.765143017510944379e+00,1.284770000000000039e+02
2.784212969355847722e+00,1.286570000000000107e+02
2.803282921200751066e+00,1.286570000000000107e+02
2.822352873045653521e+00,1.286570000000000107e+02
2.841422824890556864e+00,1.286570000000000107e+02
2.860492776735459763e+00,1.287290000000000134e+02
2.879562728580363107e+00,1.287290000000000134e+02
2.898632680425266006e+00,1.287290000000000134e+02
2.917702632270168905e+00,1.287290000000000134e+02
2.936772584115072249e+00,1.287729999999999961e+02
2.955842535959975148e+00,1.287729999999999961e+02
2.974912487804878047e+00,1.287729999999999961e+02
2.993982439649781391e+00,1.310749999999999886e+02
3.013052391494684290e+00,1.310749999999999886e+02
3.032122343339587633e+00,1.310749999999999886e+02
3.051192295184490089e+00,1.310840000000000032e+02
3.070262247029393432e+00,1.312019999999999982e+02
3.089332198874296775e+00,1.315180000000000007e+02
3.108402150719199675e+00,1.315180000000000007e+02
3.127472102564103018e+00,1.328650000000000091e+02
3.146542054409005473e+00,1.328650000000000091e+02
3.165612006253908817e+00,1.328930000000000007e+02
3.184681958098812160e+00,1.333019999999999925e+02
3.203751909943715059e+00,1.333429999999999893e+02
3.222821861788617959e+00,1.340819999999999936e+02
3.241891813633521302e+00,1.340819999999999936e+02
3.260961765478424201e+00,1.340819999999999936e+02
3.280031717323327545e+00,1.340819999999999936e+02
3.299101669168230000e+00,1.341620000000000061e+02
3.318171621013133343e+00,1.341620000000000061e+02
3.337241572858036687e+00,1.341719999999999970e+02
3.356311524702939586e+00,1.342119999999999891e+02
3.375381476547842929e+00,1.342119999999999891e+02
3.394451428392745385e+00,1.342700000000000102e+02
3.413521380237648728e+00,1.342800000000000011e+02
3.432591332082552071e+00,1.342889999999999873e+02
3.451661283927454971e+00,1.342889999999999873e+02
3.470731235772357870e+00,1.343120000000000118e+02
3.489801187617260769e+00,1.343309999999999889e+02
3.508871139462164113e+00,1.343660000000000139e+02
3.527941091307067456e+00,1.347740000000000009e+02
3.547011043151969911e+00,1.347740000000000009e+02
3.566080994996873255e+00,1.348520000000000039e+02
3.585150946841776154e+00,1.348569999999999993e+02
3.604220898686679497e+00,1.348650000000000091e+02
3.623290850531582397e+00,1.348650000000000091e+02
3.642360802376485296e+00,1.349269999999999925e+02
3.661430754221388639e+00,1.349269999999999925e+02
3.680500706066291983e+00,1.349780000000000086e+02
3.699570657911194882e+00,1.350670000000000073e+02
3.718640609756097781e+00,1.350670000000000073e+02
3.737710561601000681e+00,1.351009999999999991e+02
3.756780513445904024e+00,1.351009999999999991e+02
3.775850465290807367e+00,1.351100000000000136e+02
3.794920417135709823e+00,1.351129999999999995e+02
3.813990368980613166e+00,1.351189999999999998e+02
3.833060320825516065e+00,1.351529999999999916e+02
3.852130272670419409e+00,1.355569999999999879e+02
3.871200224515322308e+00,1.355569999999999879e+02
3.890270176360225207e+00,1.355569999999999879e+02
3.909340128205128551e+00,1.355569999999999879e+02
3.928410080050031450e+00,1.355569999999999879e+02
3.947480031894934349e+00,1.356399999999999864e+02
3.966549983739837693e+00,1.356399999999999864e+02
3.985619935584740592e+00,1.356399999999999864e+02
4.004689887429643491e+00,1.356779999999999973e+02
4.023759839274546835e+00,1.356779999999999973e+02
4.042829791119450178e+00,1.356719999999999970e+02
4.061899742964352633e+00,1.356719999999999970e+02
4.080969694809255977e+00,1.356990000000000123e+02
4.100039646654159320e+00,1.356990000000000123e+02
4.119109598499061775e+00,1.357880000000000109e+02
4.138179550343965118e+00,1.358019999999999925e+02
4.157249502188868462e+00,1.380490000000000066e+02
4.176319454033771805e+00,1.380560000000000116e+02
4.195389405878674260e+00,1.393530000000000086e+02
4.214459357723577604e+00,1.393530000000000086e+02
4.233529309568480947e+00,1.414579999999999984e+02
4.252599261413383402e+00,1.414960000000000093e+02
4.271669213258286746e+00,1.420680000000000121e+02
4.290739165103190089e+00,1.420680000000000121e+02
4.309809116948093433e+00,1.420680000000000121e+02
4.328879068792995888e+00,1.434559999999999889e+02
4.347949020637898343e+00,1.435970000000000084e+02
4.367018972482802575e+00,1.440250000000000057e+02
4.386088924327705030e+00,1.440250000000000057e+02
4.405158876172607485e+00,1.440380000000000109e+02
4.424228828017511717e+00,1.440380000000000109e+02
4.443298779862414172e+00,1.440380000000000109e+02
4.462368731707317515e+00,1.440380000000000109e+02
4.481438683552220859e+00,1.440380000000000109e+02
4.500508635397123314e+00,1.440380000000000109e+02
4.519578587242026657e+00,1.440670000000000073e+02
4.538648539086929112e+00,1.440670000000000073e+02
4.557718490931832456e+00,1.443489999999999895e+02
4.576788442776735799e+00,1.443489999999999895e+02
4.595858394621638254e+00,1.443640000000000043e+02
4.614928346466542486e+00,1.454569999999999936e+02
4.633998298311444941e+00,1.460840000000000032e+02
4.653068250156347396e+00,1.461519999999999868e+02
4.672138202001251628e+00,1.463389999999999986e+02
4.691208153846154083e+00,1.472479999999999905e+02
4.710278105691057426e+00,1.472549999999999955e+02
4.729348057535960770e+00,1.472599999999999909e+02
4.748418009380863225e+00,1.472599999999999909e+02
4.767487961225766568e+00,1.472599999999999909e+02
4.786557913070669024e+00,1.472599999999999909e+02
4.805627864915572367e+00,1.472599999999999909e+02
4.824697816760475710e+00,1.472599999999999909e+02
4.843767768605378166e+00,1.473120000000000118e+02
4.862837720450282397e+00,1.473120000000000118e+02
4.881907672295184852e+00,1.473120000000000118e+02
4.900977624140087308e+00,1.473120000000000118e+02
4.920047575984991539e+00,1.473120000000000118e+02
4.939117527829893994e+00,1.473120000000000118e+02
4.958187479674797338e+00,1.475960000000000036e+02
4.977257431519699793e+00,1.476490000000000009e+02
4.996327383364603136e+00,1.476659999999999968e+02
5.015397335209506480e+00,1.478069999999999879e+02
5.034467287054408935e+00,1.501189999999999998e+02
5.053537238899312278e+00,1.501189999999999998e+02
5.072607190744215622e+00,1.506649999999999920e+02
5.091677142589118077e+00,1.506649999999999920e+02
5.110747094434022308e+00,1.506649999999999920e+02
5.129817046278924764e+00,1.506649999999999920e+02
5.148886998123827219e+00,1.525190000000000055e+02
5.167956949968731450e+00,1.531610000000000014e+02
5.187026901813633906e+00,1.531610000000000014e+02
5.206096853658537249e+00,1.531610000000000014e+02
5.225166805503439704e+00,1.531610000000000014e+02
5.244236757348343048e+00,1.531610000000000014e+02
5.263306709193246391e+00,1.531610000000000014e+02
5.282376661038148846e+00,1.531610000000000014e+02
5.301446612883052190e+00,1.531699999999999875e+02
5.320516564727955533e+00,1.531699999999999875e+02
5.339586516572857988e+00,1.531699999999999875e+02
5.358656468417762220e+00,1.537350000000000136e+02
5.377726420262664675e+00,1.537350000000000136e+02
5.396796372107567130e+00,1.537419999999999902e+02
5.415866323952470474e+00,1.537529999999999859e+02
5.434936275797373817e+00,1.541030000000000086e+02
5.454006227642276272e+00,1.541030000000000086e+02
5.473076179487179616e+00,1.541040000000000134e+02
5.492146131332082959e+00,1.544850000000000136e+02
5.511216083176986302e+00,1.544850000000000136e+02
5.530286035021888758e+00,1.545120000000000005e+02
5.549355986866792101e+00,1.548650000000000091e+02
5.568425938711695444e+00,1.548650000000000091e+02
5.587495890556597899e+00,1.548650000000000091e+02
5.606565842401502131e+00,1.551289999999999907e+02
5.625635794246404586e+00,1.551289999999999907e+02
5.644705746091307041e+00,1.551289999999999907e+02
5.663775697936210385e+00,1.551289999999999907e+02
5.682845649781113728e+00,1.553439999999999941e+02
5.701915601626016183e+00,1.553439999999999941e+02
5.720985553470919527e+00,1.554350000000000023e+02
5.740055505315822870e+00,1.569240000000000066e+02
5.759125457160726214e+00,1.570010000000000048e+02
5.778195409005628669e+00,1.570010000000000048e+02
5.797265360850532012e+00,1.570010000000000048e+02
5.816335312695435356e+00,1.578739999999999952e+02
5.835405264540337811e+00,1.584170000000000016e+02
5.854475216385241154e+00,1.584170000000000016e+02
5.873545168230144498e+00,1.584170000000000016e+02
5.892615120075046953e+00,1.584170000000000016e+02
5.911685071919950296e+00,1.584170000000000016e+02
5.930755023764853640e+00,1.585029999999999859e+02
5.949824975609756095e+00,1.585879999999999939e+02
5.968894927454659438e+00,1.585879999999999939e+02
5.987964879299562782e+00,1.593230000000000075e+02
6.007034831144466125e+00,1.593230000000000075e+02
6.026104782989368580e+00,1.594600000000000080e+02
6.045174734834271923e+00,1.594600000000000080e+02
6.064244686679175267e+00,1.594600000000000080e+02
6.083314638524077722e+00,1.594600000000000080e+02
6.102384590368980177e+00,1.594600000000000080e+02
6.121454542213884409e+00,1.594600000000000080e+02
6.140524494058786864e+00,1.594600000000000080e+02
6.159594445903690207e+00,1.595049999999999955e+02
6.178664397748593551e+00,1.596599999999999966e+02
6.197734349593496006e+00,1.596599999999999966e+02
6.216804301438399349e+00,1.596599999999999966e+02
6.235874253283302693e+00,1.596599999999999966e+02
6.254944205128206036e+00,1.596599999999999966e+02
6.274014156973108491e+00,1.596599999999999966e+02
6.293084108818010947e+00,1.596599999999999966e+02
6.312154060662915178e+00,1.596599999999999966e+02
6.331224012507817633e+00,1.600370000000000061e+02
6.350293964352720089e+00,1.600370000000000061e+02
6.369363916197624320e+00,1.600370000000000061e+02
6.388433868042526775e+00,1.600370000000000061e+02
6.407503819887430119e+00,1.600440000000000111e+02
6.426573771732333462e+00,1.600440000000000111e+02
6.445643723577235917e+00,1.612630000000000052e+02
6.464713675422139261e+00,1.612630000000000052e+02
6.483783627267042604e+00,1.612630000000000052e+02
6.502853579111945947e+00,1.612630000000000052e+02
6.521923530956848403e+00,1.612630000000000052e+02
6.540993482801750858e+00,1.612630000000000052e+02
6.560063434646655089e+00,1.612630000000000052e+02
6.579133386491557545e+00,1.612630000000000052e+02
6.598203338336460000e+00,1.612630000000000052e+02
6.617273290181364231e+00,1.612630000000000052e+02
6.636343242026266687e+00,1.617299999999999898e+02
6.655413193871170030e+00,1.619799999999999898e+02
6.674483145716073373e+00,1.619799999999999898e+02
6.693553097560975829e+00,1.619799999999999898e+02
6.712623049405879172e+00,1.619890000000000043e+02
6.731693001250781627e+00,1.619890000000000043e+02
6.750762953095685859e+00,1.619890000000000043e+02
6.769832904940588314e+00,1.619890000000000043e+02
6.788902856785490769e+00,1.619890000000000043e+02
6.807972808630395001e+00,1.619890000000000043e+02
6.827042760475297456e+00,1.619890000000000043e+02
6.846112712320199911e+00,1.619890000000000043e+02
6.865182664165104143e+00,1.619890000000000043e+02
6.884252616010006598e+00,1.619890000000000043e+02
6.903322567854909941e+00,1.620070000000000050e+02
6.922392519699813285e+00,1.620070000000000050e+02
6.941462471544715740e+00,1.620070000000000050e+02
6.960532423389619083e+00,1.626529999999999916e+02
6.979602375234521539e+00,1.626529999999999916e+02
6.998672327079424882e+00,1.626529999999999916e+02
7.017742278924328225e+00,1.626610000000000014e+02
7.036812230769230680e+00,1.626610000000000014e+02
7.055882182614134912e+00,1.635889999999999986e+02
7.074952134459037367e+00,1.635889999999999986e+02
7.094022086303939822e+00,1.636260000000000048e+02
7.113092038148844054e+00,1.636260000000000048e+02
7.132161989993746509e+00,1.636260000000000048e+02
7.151231941838649853e+00,1.636260000000000048e+02
7.170301893683552308e+00,1.636260000000000048e+02
7.189371845528455651e+00,1.636790000000000020e+02
7.208441797373358995e+00,1.636790000000000020e+02
7.227511749218261450e+00,1.636920000000000073e+02
7.246581701063164793e+00,1.636920000000000073e+02
7.265651652908068137e+00,1.636920000000000073e+02
7.284721604752970592e+00,1.636920000000000073e+02
7.303791556597874823e+00,1.636920000000000073e+02
7.322861508442777279e+00,1.636920000000000073e+02
7.341931460287679734e+00,1.637479999999999905e+02
7.361001412132583965e+00,1.637479999999999905e+02
7.380071363977486421e+00,1.637479999999999905e+02
7.399141315822389764e+00,1.637479999999999905e+02
7.418211267667292219e+00,1.637479999999999905e+02
7.437281219512195563e+00,1.637479999999999905e+02
7.456351171357098906e+00,1.637909999999999968e+02
7.475421123202001361e+00,1.637909999999999968e+02
7.494491075046904704e+00,1.637909999999999968e+02
7.513561026891808048e+00,1.637909999999999968e+02
7.532630978736710503e+00,1.637909999999999968e+02
7.551700930581614735e+00,1.638410000000000082e+02
7.570770882426517190e+00,1.638410000000000082e+02
7.589840834271419645e+00,1.638410000000000082e+02
7.608910786116323877e+00,1.638909999999999911e+02
7.627980737961226332e+00,1.639699999999999989e+02
7.647050689806129675e+00,1.639699999999999989e+02
7.666120641651032130e+00,1.641829999999999927e+02
7.685190593495935474e+00,1.641829999999999927e+02
7.704260545340838817e+00,1.645279999999999916e+02
7.723330497185741272e+00,1.645279999999999916e+02
7.742400449030644616e+00,1.645589999999999975e+02
7.761470400875547959e+00,1.645589999999999975e+02
7.780540352720450414e+00,1.645589999999999975e+02
7.799610304565354646e+00,1.645589999999999975e+02
7.818680256410257101e+00,1.645589999999999975e+02
7.837750208255159556e+00,1.647479999999999905e+02
7.856820160100062900e+00,1.647479999999999905e+02
7.875890111944966243e+00,1.647479999999999905e+02
7.894960063789868698e+00,1.648470000000000084e+02
7.914030015634772042e+00,1.648470000000000084e+02
7.933099967479675385e+00,1.648470000000000084e+02
7.952169919324578728e+00,1.648470000000000084e+02
7.971239871169481184e+00,1.648470000000000084e+02
7.990309823014384527e+00,1.651299999999999955e+02
8.009379774859286982e+00,1.651299999999999955e+02
8.028449726704190326e+00,1.651299999999999955e+02
8.047519678549093669e+00,1.653170000000000073e+02
8.066589630393997012e+00,1.653290000000000077e+02
8.085659582238900356e+00,1.653290000000000077e+02
8.104729534083803699e+00,1.653319999999999936e+02
8.123799485928705266e+00,1.653319999999999936e+02
8.142869437773608610e+00,1.653439999999999941e+02
8.161939389618511953e+00,1.653439999999999941e+02
8.181009341463415296e+00,1.653439999999999941e+02
8.200079293308318640e+00,1.653439999999999941e+02
8.219149245153221983e+00,1.657940000000000111e+02
8.238219196998123550e+00,1.658040000000000020e+02
8.257289148843026894e+00,1.658040000000000020e+02
8.276359100687930237e+00,1.658040000000000020e+02
8.295429052532833580e+00,1.660219999999999914e+02
8.314499004377736924e+00,1.662110000000000127e+02
8.333568956222640267e+00,1.662719999999999914e+02
8.352638908067543611e+00,1.662719999999999914e+02
8.371708859912445178e+00,1.662719999999999914e+02
8.390778811757348521e+00,1.662719999999999914e+02
8.409848763602251864e+00,1.662719999999999914e+02
8.428918715447155208e+00,1.662719999999999914e+02
8.447988667292058551e+00,1.662719999999999914e+02
8.467058619136961894e+00,1.662719999999999914e+02
8.486128570981863461e+00,1.662740000000000009e+02
8.505198522826766805e+00,1.662740000000000009e+02
8.524268474671671925e+00,1.662740000000000009e+02
8.543338426516573492e+00,1.662740000000000009e+02
8.562408378361476835e+00,1.662740000000000009e+02
8.581478330206380178e+00,1.663379999999999939e+02
8.600548282051281745e+00,1.664689999999999941e+02
8.619618233896186865e+00,1.664689999999999941e+02
8.638688185741088432e+00,1.664689999999999941e+02
8.657758137585991776e+00,1.664699999999999989e+02
8.676828089430895119e+00,1.671270000000000095e+02
8.695898041275796686e+00,1.672189999999999941e+02
8.714967993120700029e+00,1.672189999999999941e+02
8.734037944965605149e+00,1.672560000000000002e+02
8.753107896810506716e+00,1.672560000000000002e+02
8.772177848655410060e+00,1.672560000000000002e+02
8.791247800500313403e+00,1.672949999999999875e+02
8.810317752345214970e+00,1.675279999999999916e+02
8.829387704190120090e+00,1.675749999999999886e+02
8.848457656035023433e+00,1.701759999999999877e+02
8.867527607879925000e+00,1.701759999999999877e+02
8.886597559724828344e+00,1.701759999999999877e+02
8.905667511569731687e+00,1.703139999999999930e+02
8.924737463414635030e+00,1.703220000000000027e+02
8.943807415259538374e+00,1.704310000000000116e+02
8.962877367104441717e+00,1.704310000000000116e+02
8.981947318949343284e+00,1.704310000000000116e+02
9.001017270794246627e+00,1.715080000000000098e+02
9.020087222639151747e+00,1.715080000000000098e+02
9.039157174484053314e+00,1.716220000000000141e+02
9.058227126328956658e+00,1.716450000000000102e+02
9.077297078173858225e+00,1.716759999999999877e+02
9.096367030018761568e+00,1.716759999999999877e+02
9.115436981863664911e+00,1.716759999999999877e+02
9.134506933708568255e+00,1.716759999999999877e+02
9.153576885553471598e+00,1.717299999999999898e+02
9.172646837398374942e+00,1.717839999999999918e+02
9.191716789243276509e+00,1.718280000000000030e+02
9.210786741088179852e+00,1.718199999999999932e+02
9.229856692933084972e+00,1.718199999999999932e+02
9.248926644777986539e+00,1.718199999999999932e+02
9.267996596622889882e+00,1.718710000000000093e+02
9.287066548467793226e+00,1.722079999999999984e+02
9.306136500312694793e+00,1.722079999999999984e+02
9.325206452157599912e+00,1.722079999999999984e+02
9.344276404002503256e+00,1.722079999999999984e+02
9.363346355847404823e+00,1.722079999999999984e+02
9.382416307692308166e+00,1.723180000000000121e+02
9.401486259537211509e+00,1.723180000000000121e+02
9.420556211382114853e+00,1.743559999999999945e+02
9.439626163227018196e+00,1.743559999999999945e+02
9.458696115071921540e+00,1.743559999999999945e+02
9.477766066916823107e+00,1.743559999999999945e+02
9.496836018761726450e+00,1.747139999999999986e+02
9.515905970606629793e+00,1.747139999999999986e+02
9.534975922451533137e+00,1.747139999999999986e+02
9.554045874296436480e+00,1.747139999999999986e+02
9.573115826141338047e+00,1.747139999999999986e+02
9.592185777986241391e+00,1.747139999999999986e+02
9.611255729831144734e+00,1.755589999999999975e+02
9.630325681676048077e+00,1.764039999999999964e+02
9.649395633520951421e+00,1.764039999999999964e+02
9.668465585365854764e+00,1.765159999999999911e+02
9.687535537210756331e+00,1.765159999999999911e+02
9.706605489055659675e+00,1.765159999999999911e+02
9.725675440900564794e+00,1.765159999999999911e+02
9.744745392745466361e+00,1.765389999999999873e+02
9.763815344590369705e+00,1.765389999999999873e+02
9.782885296435273048e+00,1.765389999999999873e+02
9.801955248280174615e+00,1.765389999999999873e+02
9.821025200125079735e+00,1.766790000000000020e+02
9.840095151969983078e+00,1.768919999999999959e+02
9.859165103814884645e+00,1.768919999999999959e+02
9.878235055659787989e+00,1.768919999999999959e+02
9.897305007504689556e+00,1.768919999999999959e+02
9.916374959349594675e+00,1.768919999999999959e+02
9.935444911194498019e+00,1.768919999999999959e+02
9.954514863039399586e+00,1.768919999999999959e+02
9.973584814884302929e+00,1.769619999999999891e+02
9.992654766729206273e+00,1.769619999999999891e+02
1.001172471857410784e+01,1.769619999999999891e+02
1.003079467041901296e+01,1.769619999999999891e+02
1.004986462226391630e+01,1.769619999999999891e+02
1.006893457410881787e+01,1.769619999999999891e+02
1.008800452595372121e+01,1.769619999999999891e+02
1.010707447779862456e+01,1.769619999999999891e+02
1.012614442964352790e+01,1.769619999999999891e+02
1.014521438148843124e+01,1.769619999999999891e+02
1.016428433333333459e+01,1.769619999999999891e+02
1.018335428517823615e+01,1.769619999999999891e+02
1.020242423702313950e+01,1.769619999999999891e+02
1.022149418886804462e+01,1.769619999999999891e+02
1.024056414071294618e+01,1.769619999999999891e+02
1.025963409255784953e+01,1.771260000000000048e+02
1.027870404440275287e+01,1.771260000000000048e+02
1.029777399624765444e+01,1.771260000000000048e+02
1.031684394809255956e+01,1.773600000000000136e+02
1.033591389993746290e+01,1.773600000000000136e+02
1.035498385178236447e+01,1.773600000000000136e+02
1.037405380362726781e+01,1.773600000000000136e+02
1.039312375547216938e+01,1.773600000000000136e+02
1.041219370731707450e+01,1.773600000000000136e+02
1.043126365916197784e+01,1.773600000000000136e+02
1.045033361100687941e+01,1.773600000000000136e+02
1.046940356285178275e+01,1.774819999999999993e+02
1.048847351469668610e+01,1.774819999999999993e+02
1.050754346654158766e+01,1.774819999999999993e+02
1.052661341838649278e+01,1.774819999999999993e+02
1.054568337023139613e+01,1.777030000000000030e+02
1.056475332207629769e+01,1.777030000000000030e+02
1.058382327392120104e+01,1.777030000000000030e+02
1.060289322576610438e+01,1.777030000000000030e+02
1.062196317761100772e+01,1.777030000000000030e+02
1.064103312945591107e+01,1.777030000000000030e+02
1.066010308130081441e+01,1.777030000000000030e+02
1.067917303314571598e+01,1.777030000000000030e+02
1.069824298499061932e+01,1.777030000000000030e+02
1.071731293683552444e+01,1.777030000000000030e+02
1.073638288868042601e+01,1.777040000000000077e+02
1.075545284052532935e+01,1.777040000000000077e+02
1.077452279237023269e+01,1.777040000000000077e+02
1.079359274421513426e+01,1.777040000000000077e+02
1.081266269606003938e+01,1.777040000000000077e+02
1.083173264790494095e+01,1.777040000000000077e+02
1.085080259974984429e+01,1.777040000000000077e+02
1.086987255159474763e+01,1.777040000000000077e+02
1.088894250343964920e+01,1.777040000000000077e+02
1.090801245528455254e+01,1.777040000000000077e+02
1.092708240712945766e+01,1.778700000000000045e+02
1.094615235897435923e+01,1.781140000000000043e+02
1.096522231081926257e+01,1.781140000000000043e+02
1.098429226266416592e+01,1.781140000000000043e+02
1.100336221450906748e+01,1.781560000000000059e+02
1.102243216635397260e+01,1.787740000000000009e+02
1.104150211819887595e+01,1.787740000000000009e+02
1.106057207004377752e+01,1.787740000000000009e+02
1.107964202188868086e+01,1.787740000000000009e+02
1.109871197373358420e+01,1.801649999999999920e+02
1.111778192557848755e+01,1.802640000000000100e+02
1.113685187742339089e+01,1.804449999999999932e+02
1.115592182926829423e+01,1.804449999999999932e+02
1.117499178111319580e+01,1.804449999999999932e+02
1.119406173295809914e+01,1.804449999999999932e+02
1.121313168480300426e+01,1.804449999999999932e+02
1.123220163664790583e+01,1.806370000000000005e+02
1.125127158849280917e+01,1.806370000000000005e+02
1.127034154033771074e+01,1.806370000000000005e+02
1.128941149218261408e+01,1.806370000000000005e+02
1.130848144402751920e+01,1.806370000000000005e+02
1.132755139587242077e+01,1.807549999999999955e+02
1.134662134771732411e+01,1.807549999999999955e+02
1.136569129956222746e+01,1.807549999999999955e+02
1.138476125140712902e+01,1.809279999999999973e+02
1.140383120325203237e+01,1.809279999999999973e+02
1.142290115509693749e+01,1.814660000000000082e+02
1.144197110694183905e+01,1.814660000000000082e+02
1.146104105878674240e+01,1.814660000000000082e+02
1.148011101063164574e+01,1.814660000000000082e+02
1.149918096247654731e+01,1.815229999999999961e+02
1.151825091432145243e+01,1.818600000000000136e+02
1.153732086616635577e+01,1.819290000000000020e+02
1.155639081801125734e+01,1.819290000000000020e+02
1.157546076985616068e+01,1.820860000000000127e+02
1.159453072170106402e+01,1.820860000000000127e+02
1.161360067354596737e+01,1.820840000000000032e+02
1.163267062539087071e+01,1.821320000000000050e+02
1.165174057723577405e+01,1.821320000000000050e+02
1.167081052908067562e+01,1.821359999999999957e+02
1.168988048092557896e+01,1.821659999999999968e+02
1.170895043277048231e+01,1.821659999999999968e+02
1.172802038461538565e+01,1.821659999999999968e+02
1.174709033646028900e+01,1.822369999999999948e+02
1.176616028830519056e+01,1.822369999999999948e+02
1.178523024015009391e+01,1.822369999999999948e+02
1.180430019199499725e+01,1.822369999999999948e+02
1.182337014383990059e+01,1.822369999999999948e+02
1.184244009568480394e+01,1.827949999999999875e+02
1.186151004752970728e+01,1.827949999999999875e+02
1.188057999937460885e+01,1.827949999999999875e+02
1.189964995121951219e+01,1.827949999999999875e+02
1.191871990306441731e+01,1.828930000000000007e+02
1.193778985490931888e+01,1.828930000000000007e+02
1.195685980675422222e+01,1.828930000000000007e+02
1.197592975859912556e+01,1.828930000000000007e+02
1.199499971044402713e+01,1.828930000000000007e+02
1.201406966228893225e+01,1.828930000000000007e+02
1.203313961413383559e+01,1.828930000000000007e+02
1.205220956597873716e+01,1.829840000000000089e+02
1.207127951782364050e+01,1.829840000000000089e+02
1.209034946966854385e+01,1.829840000000000089e+02
1.210941942151344719e+01,1.829840000000000089e+02
1.212848937335835053e+01,1.830889999999999986e+02
1.214755932520325210e+01,1.830889999999999986e+02
1.216662927704815544e+01,1.830889999999999986e+02
1.218569922889305879e+01,1.830889999999999986e+02
1.220476918073796035e+01,1.830889999999999986e+02
1.222383913258286547e+01,1.830889999999999986e+02
1.224290908442776882e+01,1.830889999999999986e+02
1.226197903627267038e+01,1.830889999999999986e+02
1.228104898811757373e+01,1.831759999999999877e+02
1.230011893996247707e+01,1.832429999999999950e+02
1.231918889180738041e+01,1.832429999999999950e+02
1.233825884365228376e+01,1.832429999999999950e+02
1.235732879549718710e+01,1.832429999999999950e+02
1.237639874734208867e+01,1.835380000000000109e+02
1.239546869918699201e+01,1.835380000000000109e+02
1.241453865103189713e+01,1.835380000000000109e+02
1.243360860287679870e+01,1.835380000000000109e+02
1.245267855472170204e+01,1.835970000000000084e+02
1.247174850656660539e+01,1.837860000000000014e+02
1.249081845841150695e+01,1.837860000000000014e+02
1.250988841025641207e+01,1.837860000000000014e+02
1.252895836210131542e+01,1.837860000000000014e+02
1.254802831394621698e+01,1.838379999999999939e+02
1.256709826579112033e+01,1.838540000000000134e+02
1.258616821763602189e+01,1.838540000000000134e+02
1.260523816948092701e+01,1.838540000000000134e+02
1.262430812132583036e+01,1.838540000000000134e+02
1.264337807317073192e+01,1.838540000000000134e+02
1.266244802501563527e+01,1.844850000000000136e+02
1.268151797686053861e+01,1.847529999999999859e+02
1.270058792870544018e+01,1.847529999999999859e+02
1.271965788055034530e+01,1.847529999999999859e+02
1.273872783239524864e+01,1.847849999999999966e+02
1.275779778424015021e+01,1.847849999999999966e+02
1.277686773608505355e+01,1.847849999999999966e+02
1.279593768792995689e+01,1.847909999999999968e+02
1.281500763977486024e+01,1.850540000000000020e+02
1.283407759161976358e+01,1.850540000000000020e+02
1.285314754346466692e+01,1.850540000000000020e+02
1.287221749530956849e+01,1.850540000000000020e+02
1.289128744715447183e+01,1.850540000000000020e+02
1.291035739899937695e+01,1.850540000000000020e+02
1.292942735084427852e+01,1.850550000000000068e+02
1.294849730268918186e+01,1.850550000000000068e+02
1.296756725453408521e+01,1.855670000000000073e+02
1.298663720637898678e+01,1.855670000000000073e+02
1.300570715822389189e+01,1.855670000000000073e+02
1.302477711006879346e+01,1.860000000000000000e+02
1.304384706191369681e+01,1.860000000000000000e+02
1.306291701375860015e+01,1.860000000000000000e+02
1.308198696560350172e+01,1.860000000000000000e+02
1.310105691744840506e+01,1.860000000000000000e+02
1.312012686929331018e+01,1.860000000000000000e+02
1.313919682113821175e+01,1.860000000000000000e+02
1.315826677298311509e+01,1.860000000000000000e+02
1.317733672482801843e+01,1.860070000000000050e+02
1.319640667667292000e+01,1.860070000000000050e+02
1.321547662851782512e+01,1.860329999999999870e+02
1.323454658036272846e+01,1.860329999999999870e+02
1.325361653220763003e+01,1.860329999999999870e+02
1.327268648405253337e+01,1.860329999999999870e+02
1.329175643589743672e+01,1.860329999999999870e+02
1.331082638774234006e+01,1.861510000000000105e+02
1.332989633958724340e+01,1.862100000000000080e+02
1.334896629143214675e+01,1.862100000000000080e+02
1.336803624327704831e+01,1.862100000000000080e+02
1.338710619512195166e+01,1.864410000000000025e+02
1.340617614696685678e+01,1.864410000000000025e+02
1.342524609881175834e+01,1.864410000000000025e+02
1.344431605065666169e+01,1.866169999999999902e+02
1.346338600250156325e+01,1.866169999999999902e+02
1.348245595434646660e+01,1.866169999999999902e+02
1.350152590619137172e+01,1.869010000000000105e+02
1.352059585803627328e+01,1.869470000000000027e+02
1.353966580988117663e+01,1.869470000000000027e+02
1.355873576172607997e+01,1.872100000000000080e+02
1.357780571357098154e+01,1.872100000000000080e+02
1.359687566541588488e+01,1.872100000000000080e+02
1.361594561726079000e+01,1.872100000000000080e+02
1.363501556910569157e+01,1.872100000000000080e+02
1.365408552095059491e+01,1.872100000000000080e+02
1.367315547279549826e+01,1.872100000000000080e+02
1.369222542464039982e+01,1.872899999999999920e+02
1.371129537648530494e+01,1.872899999999999920e+02
1.373036532833020829e+01,1.872899999999999920e+02
1.374943528017510985e+01,1.873650000000000091e+02
1.376850523202001320e+01,1.873650000000000091e+02
1.378757518386491654e+01,1.873650000000000091e+02
1.380664513570981988e+01,1.873650000000000091e+02
1.382571508755472323e+01,1.873580000000000041e+02
1.384478503939962657e+01,1.874319999999999879e+02
1.386385499124452814e+01,1.874319999999999879e+02
1.388292494308943148e+01,1.874319999999999879e+02
1.390199489493433660e+01,1.874399999999999977e+02
1.392106484677923817e+01,1.874399999999999977e+02
1.394013479862414151e+01,1.879329999999999927e+02
1.395920475046904308e+01,1.879329999999999927e+02
1.397827470231394642e+01,1.879329999999999927e+02
1.399734465415884976e+01,1.881779999999999973e+02
1.401641460600375311e+01,1.881779999999999973e+02
1.403548455784865645e+01,1.881779999999999973e+02
1.405455450969355979e+01,1.881779999999999973e+02
1.407362446153846136e+01,1.883499999999999943e+02
1.409269441338336470e+01,1.885749999999999886e+02
1.411176436522826982e+01,1.885749999999999886e+02
1.413083431707317139e+01,1.885749999999999886e+02
1.414990426891807473e+01,1.885960000000000036e+02
1.416897422076297808e+01,1.885960000000000036e+02
1.418804417260787964e+01,1.886399999999999864e+02
1.420711412445278476e+01,1.886399999999999864e+02
1.422618407629768811e+01,1.886399999999999864e+02
1.424525402814258968e+01,1.886399999999999864e+02
1.426432397998749302e+01,1.887239999999999895e+02
1.428339393183239636e+01,1.887239999999999895e+02
1.430246388367729971e+01,1.887239999999999895e+02
1.432153383552220305e+01,1.887669999999999959e+02
1.434060378736710462e+01,1.891930000000000121e+02
1.435967373921200796e+01,1.891939999999999884e+02
1.437874369105691130e+01,1.893559999999999945e+02
1.439781364290181465e+01,1.894809999999999945e+02
1.441688359474671799e+01,1.896090000000000089e+02
1.443595354659162133e+01,1.896090000000000089e+02
1.445502349843652290e+01,1.896090000000000089e+02
1.447409345028142624e+01,1.896090000000000089e+02
1.449316340212632959e+01,1.896490000000000009e+02
1.451223335397123293e+01,1.896490000000000009e+02
1.453130330581613627e+01,1.897990000000000066e+02
1.455037325766103962e+01,1.897990000000000066e+02
1.456944320950594118e+01,1.898269999999999982e+02
1.458851316135084453e+01,1.898269999999999982e+02
1.460758311319574965e+01,1.898269999999999982e+02
1.462665306504065121e+01,1.898739999999999952e+02
1.464572301688555456e+01,1.898739999999999952e+02
1.466479296873045790e+01,1.898739999999999952e+02
1.468386292057535947e+01,1.898739999999999952e+02
1.470293287242026459e+01,1.900219999999999914e+02
1.472200282426516793e+01,1.900219999999999914e+02
1.474107277611006950e+01,1.900219999999999914e+02
1.476014272795497284e+01,1.900219999999999914e+02
1.477921267979987441e+01,1.900219999999999914e+02
1.479828263164477953e+01,1.900219999999999914e+02
1.481735258348968287e+01,1.901080000000000041e+02
1.483642253533458444e+01,1.901080000000000041e+02
1.485549248717948778e+01,1.901080000000000041e+02
1.487456243902439113e+01,1.901169999999999902e+02
1.489363239086929269e+01,1.901169999999999902e+02
1.491270234271419781e+01,1.901630000000000109e+02
1.493177229455910116e+01,1.901630000000000109e+02
1.495084224640400272e+01,1.901630000000000109e+02
1.496991219824890607e+01,1.901719999999999970e+02
1.498898215009380941e+01,1.901719999999999970e+02
1.500805210193871275e+01,1.901719999999999970e+02
1.502712205378361610e+01,1.901719999999999970e+02
1.504619200562851944e+01,1.901719999999999970e+02
1.506526195747342101e+01,1.901719999999999970e+02
1.508433190931832435e+01,1.901719999999999970e+02
1.510340186116322947e+01,1.901719999999999970e+02
1.512247181300813104e+01,1.903280000000000030e+02
1.514154176485303438e+01,1.903849999999999909e+02
1.516061171669793772e+01,1.903849999999999909e+02
1.517968166854283929e+01,1.903849999999999909e+02
1.519875162038774441e+01,1.903849999999999909e+02
1.521782157223264775e+01,1.903849999999999909e+02
1.523689152407754932e+01,1.903849999999999909e+02
1.525596147592245266e+01,1.903849999999999909e+02
1.527503142776735423e+01,1.903779999999999859e+02
1.529410137961225935e+01,1.904000000000000057e+02
1.531317133145716269e+01,1.904770000000000039e+02
1.533224128330206426e+01,1.904770000000000039e+02
1.535131123514696760e+01,1.904770000000000039e+02
1.537038118699187095e+01,1.904770000000000039e+02
1.538945113883677251e+01,1.904770000000000039e+02
1.540852109068167763e+01,1.904770000000000039e+02
1.542759104252658098e+01,1.905649999999999977e+02
1.544666099437148254e+01,1.906850000000000023e+02
1.546573094621638589e+01,1.908110000000000070e+02
1.548480089806128923e+01,1.908110000000000070e+02
1.550387084990619257e+01,1.908230000000000075e+02
1.552294080175109592e+01,1.908230000000000075e+02
1.554201075359599926e+01,1.908230000000000075e+02
1.556108070544090083e+01,1.908230000000000075e+02
1.558015065728580417e+01,1.908230000000000075e+02
1.559922060913070929e+01,1.908230000000000075e+02
1.561829056097561086e+01,1.908230000000000075e+02
1.563736051282051420e+01,1.908230000000000075e+02
1.565643046466541577e+01,1.909459999999999980e+02
1.567550041651031911e+01,1.909890000000000043e+02
1.569457036835522423e+01,1.909890000000000043e+02
1.571364032020012580e+01,1.909890000000000043e+02
1.573271027204502914e+01,1.910500000000000114e+02
1.575178022388993249e+01,1.910500000000000114e+02
1.577085017573483405e+01,1.910500000000000114e+02
1.578992012757973740e+01,1.912230000000000132e+02
1.580899007942464252e+01,1.912230000000000132e+02
1.582806003126954408e+01,1.912230000000000132e+02
1.584712998311444743e+01,1.912230000000000132e+02
1.586619993495935077e+01,1.912690000000000055e+02
1.588526988680425234e+01,1.915269999999999868e+02
1.590433983864915746e+01,1.915269999999999868e+02
1.592340979049406080e+01,1.915269999999999868e+02
1.594247974233896237e+01,1.915459999999999923e+02
1.596154969418386571e+01,1.915459999999999923e+02
1.598061964602876905e+01,1.915459999999999923e+02
1.599968959787367240e+01,1.916690000000000111e+02
1.601875954971857396e+01,1.917880000000000109e+02
1.603782950156347908e+01,1.917880000000000109e+02
1.605689945340838065e+01,1.917880000000000109e+02
1.607596940525328222e+01,1.917889999999999873e+02
1.609503935709818734e+01,1.917889999999999873e+02
1.611410930894309246e+01,1.917889999999999873e+02
1.613317926078799402e+01,1.917889999999999873e+02
1.615224921263289559e+01,1.917889999999999873e+02
1.617131916447780071e+01,1.918919999999999959e+02
1.619038911632270228e+01,1.919130000000000109e+02
1.620945906816760740e+01,1.919559999999999889e+02
1.622852902001250897e+01,1.919559999999999889e+02
1.624759897185741053e+01,1.919559999999999889e+02
1.626666892370231565e+01,1.919559999999999889e+02
1.628573887554721722e+01,1.919559999999999889e+02
1.630480882739212234e+01,1.920469999999999970e+02
1.632387877923702391e+01,1.920469999999999970e+02
1.634294873108192547e+01,1.920629999999999882e+02
1.636201868292683059e+01,1.920629999999999882e+02
1.638108863477173216e+01,1.920629999999999882e+02
1.640015858661663728e+01,1.920629999999999882e+02
1.641922853846153885e+01,1.920629999999999882e+02
1.643829849030644397e+01,1.920629999999999882e+02
1.645736844215134553e+01,1.920629999999999882e+02
1.647643839399624710e+01,1.920629999999999882e+02
1.649550834584115222e+01,1.920629999999999882e+02
1.651457829768605379e+01,1.920649999999999977e+02
1.653364824953095891e+01,1.922170000000000130e+02
1.655271820137586047e+01,1.922170000000000130e+02
1.657178815322076204e+01,1.922170000000000130e+02
1.659085810506566716e+01,1.922170000000000130e+02
1.660992805691057228e+01,1.922170000000000130e+02
1.662899800875547385e+01,1.922170000000000130e+02
1.664806796060037541e+01,1.922170000000000130e+02
1.666713791244528053e+01,1.922170000000000130e+02
1.668620786429018210e+01,1.922170000000000130e+02
1.670527781613508722e+01,1.922170000000000130e+02
1.672434776797998879e+01,1.922170000000000130e+02
1.674341771982489036e+01,1.922270000000000039e+02
1.676248767166979547e+01,1.922270000000000039e+02
1.678155762351469704e+01,1.922270000000000039e+02
1.680062757535960216e+01,1.922270000000000039e+02
1.681969752720450373e+01,1.922270000000000039e+02
1.683876747904940530e+01,1.922390000000000043e+02
1.685783743089431042e+01,1.924679999999999893e+02
1.687690738273921198e+01,1.924720000000000084e+02
1.689597733458411710e+01,1.924720000000000084e+02
1.691504728642901867e+01,1.924910000000000139e+02
1.693411723827392379e+01,1.924910000000000139e+02
1.695318719011882536e+01,1.924910000000000139e+02
1.697225714196372692e+01,1.924910000000000139e+02
1.699132709380863204e+01,1.924910000000000139e+02
1.701039704565353361e+01,1.924910000000000139e+02
1.702946699749843873e+01,1.924910000000000139e+02
1.704853694934334385e+01,1.925980000000000132e+02
1.706760690118824186e+01,1.925980000000000132e+02
1.708667685303314698e+01,1.925980000000000132e+02
1.710574680487804855e+01,1.925980000000000132e+02
1.712481675672295367e+01,1.925980000000000132e+02
1.714388670856785879e+01,1.925980000000000132e+02
1.716295666041276036e+01,1.926579999999999870e+02
1.718202661225766192e+01,1.926779999999999973e+02
1.720109656410256349e+01,1.926779999999999973e+02
1.722016651594746861e+01,1.927150000000000034e+02
1.723923646779237373e+01,1.927150000000000034e+02
1.725830641963727530e+01,1.927150000000000034e+02
1.727737637148217686e+01,1.927839999999999918e+02
1.729644632332707843e+01,1.927849999999999966e+02
1.731551627517198355e+01,1.927849999999999966e+02
1.733458622701688512e+01,1.927849999999999966e+02
1.735365617886179024e+01,1.927959999999999923e+02
1.737272613070669536e+01,1.927959999999999923e+02
1.739179608255159337e+01,1.927959999999999923e+02
1.741086603439649849e+01,1.927959999999999923e+02
1.742993598624140006e+01,1.927959999999999923e+02
1.744900593808630518e+01,1.927959999999999923e+02
1.746807588993121030e+01,1.928429999999999893e+02
1.748714584177611187e+01,1.928429999999999893e+02
1.750621579362101343e+01,1.928429999999999893e+02
1.752528574546591500e+01,1.928429999999999893e+02
1.754435569731082012e+01,1.929209999999999923e+02
1.756342564915572524e+01,1.929209999999999923e+02
1.758249560100062681e+01,1.929209999999999923e+02
1.760156555284553193e+01,1.929209999999999923e+02
1.762063550469042994e+01,1.929209999999999923e+02
1.763970545653533506e+01,1.930759999999999934e+02
1.765877540838024018e+01,1.930759999999999934e+02
1.767784536022514175e+01,1.930759999999999934e+02
1.769691531207004687e+01,1.931769999999999925e+02
1.771598526391494488e+01,1.931769999999999925e+02
1.773505521575985000e+01,1.931769999999999925e+02
1.775412516760475512e+01,1.931769999999999925e+02
1.777319511944965669e+01,1.931769999999999925e+02
1.779226507129456181e+01,1.931769999999999925e+02
1.781133502313946337e+01,1.932779999999999916e+02
1.783040497498436494e+01,1.933779999999999859e+02
1.784947492682927006e+01,1.933779999999999859e+02
1.786854487867417163e+01,1.934029999999999916e+02
1.788761483051907675e+01,1.934029999999999916e+02
1.790668478236397831e+01,1.934029999999999916e+02
1.792575473420888343e+01,1.934029999999999916e+02
1.794482468605378500e+01,1.934029999999999916e+02
1.796389463789868657e+01,1.934029999999999916e+02
1.798296458974359169e+01,1.934029999999999916e+02
1.800203454158849325e+01,1.934029999999999916e+02
1.802110449343339837e+01,1.934029999999999916e+02
1.804017444527830349e+01,1.934019999999999868e+02
1.805924439712320151e+01,1.934019999999999868e+02
1.807831434896810663e+01,1.934019999999999868e+02
1.809738430081300820e+01,1.934019999999999868e+02
1.811645425265791332e+01,1.934019999999999868e+02
1.813552420450281844e+01,1.934019999999999868e+02
1.815459415634771645e+01,1.934019999999999868e+02
1.817366410819262157e+01,1.934060000000000059e+02
1.819273406003752314e+01,1.934060000000000059e+02
1.821180401188242826e+01,1.934190000000000111e+02
1.823087396372732982e+01,1.934749999999999943e+02
1.824994391557223494e+01,1.934749999999999943e+02
1.826901386741713651e+01,1.934749999999999943e+02
1.828808381926203808e+01,1.934910000000000139e+02
1.830715377110694320e+01,1.934910000000000139e+02
1.832622372295184476e+01,1.935140000000000100e+02
1.834529367479674988e+01,1.935140000000000100e+02
1.836436362664165500e+01,1.935140000000000100e+02
1.838343357848655302e+01,1.935140000000000100e+02
1.840250353033145814e+01,1.935140000000000100e+02
1.842157348217635970e+01,1.935140000000000100e+02
1.844064343402126482e+01,1.935140000000000100e+02
1.845971338586616994e+01,1.935140000000000100e+02
1.847878333771106796e+01,1.935140000000000100e+02
1.849785328955597308e+01,1.935140000000000100e+02
1.851692324140087464e+01,1.935140000000000100e+02
1.853599319324577976e+01,1.935140000000000100e+02
1.855506314509068488e+01,1.935140000000000100e+02
1.857413309693558645e+01,1.935140000000000100e+02
1.859320304878048802e+01,1.935140000000000100e+02
1.861227300062538959e+01,1.935140000000000100e+02
1.863134295247029470e+01,1.935140000000000100e+02
1.865041290431519982e+01,1.936250000000000000e+02
1.866948285616010139e+01,1.936250000000000000e+02
1.868855280800500651e+01,1.936289999999999907e+02
1.870762275984990453e+01,1.936289999999999907e+02
1.872669271169480965e+01,1.936289999999999907e+02
1.874576266353971477e+01,1.936289999999999907e+02
1.876483261538461633e+01,1.936289999999999907e+02
1.878390256722952145e+01,1.936289999999999907e+02
1.880297251907442302e+01,1.936289999999999907e+02
1.882204247091932459e+01,1.936289999999999907e+02
1.884111242276422971e+01,1.936289999999999907e+02
1.886018237460913127e+01,1.936289999999999907e+02
1.887925232645403639e+01,1.936289999999999907e+02
1.889832227829893796e+01,1.936289999999999907e+02
1.891739223014384308e+01,1.936289999999999907e+02
1.893646218198874465e+01,1.936289999999999907e+02
1.895553213383364621e+01,1.936289999999999907e+02
1.897460208567855133e+01,1.936289999999999907e+02
1.899367203752345290e+01,1.936289999999999907e+02
1.901274198936835802e+01,1.936289999999999907e+02
1.903181194121325959e+01,1.936289999999999907e+02
1.905088189305816115e+01,1.936889999999999930e+02
1.906995184490306627e+01,1.936970000000000027e+02
1.908902179674796784e+01,1.936970000000000027e+02
1.910809174859287296e+01,1.936990000000000123e+02
1.912716170043777453e+01,1.936990000000000123e+02
1.914623165228267609e+01,1.936990000000000123e+02
1.916530160412758121e+01,1.936990000000000123e+02
1.918437155597248278e+01,1.936990000000000123e+02
1.920344150781738790e+01,1.936990000000000123e+02
1.922251145966228947e+01,1.937050000000000125e+02
1.924158141150719459e+01,1.937050000000000125e+02
1.926065136335209615e+01,1.937050000000000125e+02
1.927972131519699772e+01,1.937050000000000125e+02
1.929879126704190284e+01,1.937050000000000125e+02
1.931786121888680441e+01,1.937050000000000125e+02
1.933693117073170953e+01,1.937050000000000125e+02
1.935600112257661465e+01,1.937050000000000125e+02
1.937507107442151266e+01,1.937050000000000125e+02
1.939414102626641778e+01,1.937050000000000125e+02
1.941321097811131935e+01,1.937050000000000125e+02
1.943228092995622447e+01,1.937050000000000125e+02
1.945135088180112959e+01,1.937050000000000125e+02
1.947042083364602760e+01,1.937050000000000125e+02
1.948949078549093272e+01,1.937050000000000125e+02
1.950856073733583429e+01,1.937050000000000125e+02
1.952763068918073941e+01,1.937050000000000125e+02
1.954670064102564453e+01,1.937050000000000125e+02
1.956577059287054610e+01,1.937050000000000125e+02
1.958484054471544766e+01,1.938189999999999884e+02
1.960391049656034923e+01,1.938189999999999884e+02
1.962298044840525435e+01,1.938189999999999884e+02
1.964205040025015947e+01,1.938189999999999884e+02
1.966112035209506104e+01,1.938189999999999884e+02
1.968019030393996616e+01,1.938189999999999884e+02
1.969926025578486417e+01,1.938189999999999884e+02
1.971833020762976929e+01,1.938580000000000041e+02
1.973740015947467441e+01,1.938580000000000041e+02
1.975647011131957598e+01,1.939029999999999916e+02
1.977554006316448110e+01,1.939029999999999916e+02
1.979461001500937911e+01,1.939029999999999916e+02
1.981367996685428423e+01,1.939029999999999916e+02
1.983274991869918935e+01,1.939029999999999916e+02
1.985181987054409092e+01,1.939029999999999916e+02
1.987088982238899604e+01,1.939029999999999916e+02
1.988995977423389760e+01,1.939029999999999916e+02
1.990902972607879917e+01,1.939029999999999916e+02
1.992809967792370429e+01,1.939029999999999916e+02
1.994716962976860586e+01,1.939029999999999916e+02
1.996623958161351098e+01,1.939029999999999916e+02
1.998530953345841255e+01,1.939029999999999916e+02
2.000437948530331767e+01,1.939029999999999916e+02
2.002344943714821568e+01,1.938909999999999911e+02
2.004251938899312080e+01,1.938909999999999911e+02
2.006158934083802592e+01,1.939509999999999934e+02
2.008065929268292749e+01,1.940180000000000007e+02
2.009972924452783261e+01,1.940169999999999959e+02
2.011879919637273417e+01,1.940169999999999959e+02
2.013786914821763574e+01,1.940169999999999959e+02
2.015693910006254086e+01,1.940329999999999870e+02
2.017600905190744243e+01,1.940759999999999934e+02
2.019507900375234755e+01,1.940759999999999934e+02
2.021414895559724911e+01,1.940759999999999934e+02
2.023321890744215423e+01,1.940759999999999934e+02
2.025228885928705580e+01,1.940759999999999934e+02
2.027135881113195737e+01,1.940759999999999934e+02
2.029042876297686249e+01,1.940759999999999934e+02
2.030949871482176405e+01,1.940759999999999934e+02
2.032856866666666917e+01,1.941069999999999993e+02
2.034763861851157074e+01,1.941069999999999993e+02
2.036670857035647231e+01,1.941069999999999993e+02
2.038577852220137743e+01,1.941069999999999993e+02
2.040484847404627899e+01,1.941069999999999993e+02
2.042391842589118411e+01,1.941949999999999932e+02
2.044298837773608923e+01,1.942520000000000095e+02
2.046205832958098725e+01,1.942520000000000095e+02
2.048112828142589237e+01,1.942870000000000061e+02
2.050019823327079393e+01,1.942870000000000061e+02
2.051926818511569905e+01,1.942870000000000061e+02
2.053833813696060417e+01,1.942870000000000061e+02
2.055740808880550574e+01,1.944199999999999875e+02
2.057647804065040731e+01,1.944199999999999875e+02
2.059554799249530888e+01,1.944199999999999875e+02
2.061461794434021400e+01,1.944209999999999923e+02
2.063368789618511911e+01,1.944209999999999923e+02
2.065275784803002068e+01,1.944209999999999923e+02
2.067182779987492580e+01,1.944209999999999923e+02
2.069089775171982382e+01,1.944209999999999923e+02
2.070996770356472894e+01,1.944209999999999923e+02
2.072903765540963406e+01,1.944209999999999923e+02
2.074810760725453562e+01,1.944209999999999923e+02
2.076717755909944074e+01,1.944209999999999923e+02
2.078624751094433876e+01,1.944209999999999923e+02
2.080531746278924388e+01,1.944209999999999923e+02
2.082438741463414900e+01,1.944209999999999923e+02
2.084345736647905056e+01,1.944209999999999923e+02
2.086252731832395568e+01,1.944209999999999923e+02
2.088159727016885725e+01,1.944209999999999923e+02
2.090066722201375882e+01,1.944209999999999923e+02
2.091973717385866038e+01,1.943950000000000102e+02
2.093880712570356550e+01,1.943950000000000102e+02
2.095787707754847062e+01,1.944010000000000105e+02
2.097694702939337219e+01,1.945300000000000011e+02
2.099601698123827731e+01,1.945900000000000034e+02
2.101508693308317532e+01,1.945999999999999943e+02
2.103415688492808044e+01,1.945999999999999943e+02
2.105322683677298556e+01,1.945999999999999943e+02
2.107229678861788713e+01,1.945999999999999943e+02
2.109136674046279225e+01,1.946299999999999955e+02
2.111043669230769027e+01,1.946299999999999955e+02
2.112950664415259538e+01,1.946299999999999955e+02
2.114857659599750050e+01,1.946299999999999955e+02
2.116764654784240207e+01,1.946299999999999955e+02
2.118671649968730719e+01,1.946299999999999955e+02
2.120578645153220876e+01,1.946690000000000111e+02
2.122485640337711033e+01,1.946690000000000111e+02
2.124392635522201545e+01,1.946800000000000068e+02
2.126299630706691701e+01,1.946800000000000068e+02
2.128206625891182213e+01,1.946930000000000121e+02
2.130113621075672370e+01,1.946930000000000121e+02
2.132020616260162882e+01,1.946930000000000121e+02
2.133927611444653039e+01,1.946930000000000121e+02
2.135834606629143195e+01,1.947299999999999898e+02
2.137741601813633707e+01,1.947299999999999898e+02
2.139648596998123864e+01,1.947299999999999898e+02
2.141555592182614376e+01,1.947470000000000141e+02
2.143462587367104888e+01,1.947470000000000141e+02
2.145369582551594689e+01,1.947700000000000102e+02
2.147276577736085201e+01,1.949079999999999870e+02
2.149183572920575358e+01,1.949079999999999870e+02
2.151090568105065870e+01,1.949079999999999870e+02
2.152997563289556382e+01,1.949149999999999920e+02
2.154904558474046539e+01,1.949149999999999920e+02
2.156811553658536695e+01,1.949459999999999980e+02
2.158718548843026852e+01,1.949679999999999893e+02
2.160625544027517364e+01,1.949679999999999893e+02
2.162532539212007876e+01,1.949679999999999893e+02
2.164439534396498033e+01,1.949679999999999893e+02
2.166346529580988189e+01,1.949679999999999893e+02
2.168253524765478346e+01,1.949679999999999893e+02
2.170160519949968858e+01,1.949679999999999893e+02
2.172067515134459370e+01,1.949679999999999893e+02
2.173974510318949527e+01,1.949679999999999893e+02
2.175881505503440039e+01,1.949679999999999893e+02
2.177788500687929840e+01,1.949679999999999893e+02
2.179695495872420352e+01,1.949679999999999893e+02
2.181602491056910509e+01,1.949679999999999893e+02
2.183509486241401021e+01,1.949679999999999893e+02
2.185416481425891533e+01,1.949679999999999893e+02
2.187323476610381690e+01,1.949679999999999893e+02
2.189230471794871846e+01,1.949679999999999893e+02
2.191137466979362003e+01,1.950310000000000059e+02
2.193044462163852515e+01,1.950329999999999870e+02
2.194951457348343027e+01,1.951020000000000039e+02
2.196858452532833184e+01,1.951020000000000039e+02
2.198765447717323696e+01,1.951020000000000039e+02
2.200672442901813497e+01,1.951510000000000105e+02
2.202579438086304009e+01,1.951510000000000105e+02
2.204486433270794521e+01,1.951510000000000105e+02
2.206393428455284678e+01,1.951510000000000105e+02
2.208300423639775190e+01,1.951510000000000105e+02
2.210207418824264991e+01,1.951510000000000105e+02
2.212114414008755503e+01,1.951510000000000105e+02
2.214021409193246015e+01,1.951510000000000105e+02
2.215928404377736172e+01,1.951510000000000105e+02
2.217835399562226684e+01,1.951510000000000105e+02
2.219742394746716840e+01,1.951510000000000105e+02
2.221649389931206997e+01,1.951510000000000105e+02
2.223556385115697509e+01,1.951510000000000105e+02
2.225463380300187666e+01,1.951510000000000105e+02
2.227370375484678178e+01,1.951510000000000105e+02
2.229277370669168334e+01,1.951510000000000105e+02
2.231184365853658846e+01,1.951510000000000105e+02
2.233091361038149003e+01,1.951510000000000105e+02
2.234998356222639160e+01,1.951510000000000105e+02
2.236905351407129672e+01,1.951510000000000105e+02
2.238812346591619828e+01,1.951510000000000105e+02
2.240719341776110340e+01,1.951510000000000105e+02
2.242626336960600852e+01,1.951510000000000105e+02
2.244533332145090654e+01,1.952779999999999916e+02
2.246440327329581166e+01,1.952779999999999916e+02
2.248347322514071323e+01,1.952779999999999916e+02
2.250254317698561835e+01,1.952779999999999916e+02
2.252161312883052346e+01,1.952779999999999916e+02
2.254068308067542148e+01,1.952779999999999916e+02
2.255975303252032660e+01,1.952779999999999916e+02
2.257882298436522817e+01,1.952750000000000057e+02
2.259789293621013329e+01,1.952750000000000057e+02
2.261696288805503841e+01,1.952750000000000057e+02
2.263603283989993997e+01,1.952750000000000057e+02
2.265510279174484154e+01,1.952750000000000057e+02
2.267417274358974311e+01,1.952750000000000057e+02
2.269324269543464823e+01,1.952750000000000057e+02
2.271231264727954979e+01,1.952750000000000057e+02
2.273138259912445491e+01,1.952829999999999870e+02
2.275045255096936003e+01,1.952829999999999870e+02
2.276952250281425805e+01,1.952829999999999870e+02
2.278859245465916317e+01,1.952829999999999870e+02
2.280766240650406473e+01,1.952829999999999870e+02
2.282673235834896985e+01,1.952829999999999870e+02
2.284580231019387497e+01,1.952829999999999870e+02
2.286487226203877654e+01,1.952829999999999870e+02
2.288394221388367811e+01,1.952800000000000011e+02
2.290301216572857967e+01,1.952800000000000011e+02
2.292208211757348479e+01,1.952800000000000011e+02
2.294115206941838991e+01,1.953319999999999936e+02
2.296022202126329148e+01,1.953319999999999936e+02
2.297929197310819305e+01,1.953319999999999936e+02
2.299836192495309461e+01,1.953950000000000102e+02
2.301743187679799973e+01,1.953950000000000102e+02
2.303650182864290485e+01,1.954410000000000025e+02
2.305557178048780642e+01,1.954410000000000025e+02
2.307464173233271154e+01,1.954410000000000025e+02
2.309371168417760956e+01,1.954410000000000025e+02
2.311278163602251468e+01,1.954410000000000025e+02
2.313185158786741979e+01,1.954410000000000025e+02
2.315092153971232136e+01,1.954410000000000025e+02
2.316999149155722648e+01,1.954410000000000025e+02
2.318906144340212805e+01,1.954689999999999941e+02
2.320813139524702962e+01,1.954689999999999941e+02
2.322720134709193474e+01,1.955000000000000000e+02
2.324627129893683630e+01,1.955029999999999859e+02
2.326534125078174142e+01,1.955320000000000107e+02
2.328441120262664299e+01,1.955320000000000107e+02
2.330348115447154811e+01,1.955900000000000034e+02
2.332255110631644968e+01,1.956599999999999966e+02
2.334162105816135124e+01,1.956630000000000109e+02
2.336069101000625636e+01,1.956630000000000109e+02
2.337976096185115793e+01,1.956630000000000109e+02
2.339883091369606305e+01,1.956630000000000109e+02
2.341790086554096462e+01,1.956630000000000109e+02
2.343697081738586618e+01,1.956630000000000109e+02
2.345604076923077130e+01,1.956690000000000111e+02
2.347511072107567287e+01,1.956690000000000111e+02
2.349418067292057799e+01,1.956690000000000111e+02
2.351325062476548311e+01,1.956699999999999875e+02
2.353232057661038112e+01,1.956699999999999875e+02
2.355139052845528624e+01,1.957949999999999875e+02
2.357046048030018781e+01,1.957949999999999875e+02
2.358953043214509293e+01,1.957959999999999923e+02
2.360860038398999450e+01,1.957959999999999923e+02
2.362767033583489962e+01,1.958000000000000114e+02
2.364674028767980118e+01,1.958000000000000114e+02
2.366581023952470275e+01,1.958000000000000114e+02
2.368488019136960787e+01,1.957969999999999970e+02
2.370395014321450944e+01,1.957969999999999970e+02
2.372302009505941456e+01,1.957980000000000018e+02
2.374209004690431968e+01,1.958209999999999980e+02
2.376115999874921769e+01,1.958209999999999980e+02
2.378022995059412281e+01,1.958209999999999980e+02
2.379929990243902438e+01,1.958300000000000125e+02
2.381836985428392950e+01,1.958300000000000125e+02
2.383743980612883462e+01,1.958300000000000125e+02
2.385650975797373263e+01,1.958300000000000125e+02
2.387557970981863775e+01,1.958319999999999936e+02
2.389464966166353932e+01,1.958400000000000034e+02
2.391371961350844444e+01,1.958389999999999986e+02
2.393278956535334956e+01,1.958389999999999986e+02
2.395185951719825113e+01,1.958389999999999986e+02
2.397092946904315269e+01,1.958389999999999986e+02
2.398999942088805426e+01,1.958389999999999986e+02
2.400906937273295938e+01,1.958389999999999986e+02
2.402813932457786450e+01,1.958389999999999986e+02
2.404720927642276607e+01,1.958389999999999986e+02
2.406627922826767119e+01,1.958389999999999986e+02
2.408534918011256920e+01,1.958389999999999986e+02
2.410441913195747432e+01,1.958389999999999986e+02
2.412348908380237944e+01,1.958389999999999986e+02
2.414255903564728101e+01,1.958770000000000095e+02
2.416162898749218613e+01,1.959250000000000114e+02
2.418069893933708769e+01,1.959420000000000073e+02
2.419976889118198926e+01,1.959420000000000073e+02
2.421883884302689438e+01,1.959420000000000073e+02
2.423790879487179595e+01,1.959420000000000073e+02
2.425697874671670107e+01,1.959420000000000073e+02
2.427604869856160263e+01,1.959509999999999934e+02
2.429511865040650420e+01,1.959509999999999934e+02
2.431418860225140932e+01,1.959509999999999934e+02
2.433325855409631089e+01,1.959509999999999934e+02
2.435232850594121601e+01,1.959509999999999934e+02
2.437139845778611758e+01,1.959509999999999934e+02
2.439046840963102269e+01,1.959509999999999934e+02
2.440953836147592071e+01,1.959579999999999984e+02
2.442860831332082583e+01,1.959579999999999984e+02
2.444767826516573095e+01,1.959579999999999984e+02
2.446674821701063252e+01,1.959579999999999984e+02
2.448581816885553764e+01,1.959579999999999984e+02
2.450488812070043920e+01,1.959590000000000032e+02
2.452395807254534077e+01,1.959590000000000032e+02
2.454302802439024589e+01,1.959590000000000032e+02
2.456209797623514746e+01,1.959590000000000032e+02
2.458116792808005258e+01,1.959590000000000032e+02
2.460023787992495414e+01,1.959830000000000041e+02
2.461930783176985926e+01,1.959830000000000041e+02
2.463837778361476083e+01,1.959830000000000041e+02
2.465744773545966240e+01,1.959830000000000041e+02
2.467651768730456752e+01,1.959830000000000041e+02
2.469558763914946908e+01,1.959830000000000041e+02
2.471465759099437420e+01,1.959830000000000041e+02
2.473372754283927577e+01,1.959830000000000041e+02
2.475279749468417734e+01,1.959830000000000041e+02
2.477186744652908246e+01,1.959830000000000041e+02
2.479093739837398402e+01,1.959830000000000041e+02
2.481000735021888914e+01,1.959830000000000041e+02
2.482907730206379426e+01,1.960670000000000073e+02
2.484814725390869228e+01,1.960670000000000073e+02
2.486721720575359740e+01,1.960670000000000073e+02
2.488628715759849896e+01,1.960670000000000073e+02
2.490535710944340408e+01,1.960670000000000073e+02
2.492442706128830920e+01,1.960670000000000073e+02
2.494349701313321077e+01,1.960670000000000073e+02
2.496256696497811234e+01,1.960670000000000073e+02
2.498163691682301391e+01,1.960670000000000073e+02
2.500070686866791903e+01,1.960670000000000073e+02
2.501977682051282414e+01,1.960670000000000073e+02
2.503884677235772571e+01,1.960689999999999884e+02
2.505791672420263083e+01,1.960689999999999884e+02
2.507698667604752885e+01,1.960689999999999884e+02
2.509605662789243397e+01,1.960689999999999884e+02
2.511512657973733909e+01,1.960689999999999884e+02
2.513419653158224065e+01,1.960689999999999884e+02
2.515326648342714577e+01,1.960720000000000027e+02
2.517233643527204379e+01,1.962009999999999934e+02
2.519140638711694891e+01,1.962009999999999934e+02
2.521047633896185403e+01,1.962009999999999934e+02
2.522954629080675559e+01,1.962009999999999934e+02
2.524861624265166071e+01,1.962009999999999934e+02
2.526768619449656228e+01,1.962630000000000052e+02
2.528675614634146385e+01,1.962659999999999911e+02
2.530582609818636541e+01,1.962659999999999911e+02
2.532489605003127053e+01,1.962659999999999911e+02
2.534396600187617565e+01,1.962659999999999911e+02
2.536303595372107722e+01,1.962659999999999911e+02
2.538210590556598234e+01,1.962659999999999911e+02
2.540117585741088035e+01,1.962659999999999911e+02
2.542024580925578547e+01,1.962659999999999911e+02
2.543931576110069059e+01,1.962659999999999911e+02
2.545838571294559216e+01,1.962659999999999911e+02
2.547745566479049728e+01,1.962659999999999911e+02
2.549652561663539885e+01,1.962659999999999911e+02
2.551559556848030041e+01,1.962729999999999961e+02
2.553466552032520553e+01,1.962729999999999961e+02
2.555373547217010710e+01,1.962729999999999961e+02
2.557280542401501222e+01,1.962729999999999961e+02
2.559187537585991379e+01,1.962729999999999961e+02
2.561094532770481536e+01,1.962729999999999961e+02
2.563001527954972047e+01,1.962729999999999961e+02
2.564908523139462204e+01,1.962729999999999961e+02
2.566815518323952716e+01,1.962729999999999961e+02
2.568722513508442873e+01,1.962729999999999961e+02
2.570629508692933385e+01,1.964900000000000091e+02
2.572536503877423542e+01,1.964900000000000091e+02
2.574443499061913698e+01,1.964900000000000091e+02
2.576350494246404210e+01,1.964900000000000091e+02
2.578257489430894367e+01,1.964900000000000091e+02
2.580164484615384879e+01,1.964900000000000091e+02
2.582071479799875391e+01,1.964900000000000091e+02
2.583978474984365192e+01,1.964900000000000091e+02
2.585885470168855704e+01,1.964900000000000091e+02
2.587792465353345861e+01,1.964900000000000091e+02
2.589699460537836373e+01,1.965010000000000048e+02
2.591606455722326885e+01,1.965169999999999959e+02
2.593513450906817042e+01,1.965169999999999959e+02
2.595420446091307198e+01,1.965169999999999959e+02
2.597327441275797355e+01,1.965169999999999959e+02
2.599234436460287867e+01,1.965409999999999968e+02
2.601141431644778379e+01,1.965409999999999968e+02
2.603048426829268536e+01,1.966140000000000043e+02
2.604955422013758692e+01,1.966140000000000043e+02
2.606862417198248849e+01,1.966140000000000043e+02
2.608769412382739361e+01,1.966649999999999920e+02
2.610676407567229873e+01,1.966659999999999968e+02
2.612583402751720030e+01,1.966659999999999968e+02
2.614490397936210542e+01,1.966659999999999968e+02
2.616397393120700343e+01,1.966659999999999968e+02
2.618304388305190855e+01,1.966659999999999968e+02
2.620211383489681012e+01,1.966659999999999968e+02
2.622118378674171524e+01,1.966659999999999968e+02
2.624025373858662036e+01,1.967009999999999934e+02
2.625932369043152192e+01,1.967009999999999934e+02
2.627839364227642349e+01,1.967009999999999934e+02
2.629746359412132506e+01,1.967009999999999934e+02
2.631653354596623018e+01,1.967009999999999934e+02
2.633560349781113530e+01,1.967009999999999934e+02
2.635467344965603687e+01,1.967009999999999934e+02
2.637374340150094199e+01,1.967009999999999934e+02
2.639281335334584000e+01,1.967009999999999934e+02
2.641188330519074512e+01,1.967359999999999900e+02
2.643095325703565024e+01,1.967500000000000000e+02
2.645002320888055181e+01,1.967500000000000000e+02
2.646909316072545693e+01,1.967500000000000000e+02
2.648816311257035494e+01,1.967500000000000000e+02
2.650723306441526006e+01,1.967500000000000000e+02
2.652630301626016518e+01,1.967500000000000000e+02
2.654537296810506675e+01,1.967500000000000000e+02
2.656444291994997187e+01,1.967500000000000000e+02
2.658351287179487343e+01,1.968089999999999975e+02
2.660258282363977500e+01,1.968089999999999975e+02
2.662165277548468012e+01,1.968019999999999925e+02
2.664072272732958169e+01,1.968019999999999925e+02
2.665979267917448681e+01,1.968019999999999925e+02
2.667886263101938837e+01,1.968019999999999925e+02
2.669793258286429349e+01,1.968019999999999925e+02
2.671700253470919506e+01,1.968019999999999925e+02
2.673607248655409663e+01,1.968019999999999925e+02
2.675514243839900175e+01,1.968019999999999925e+02
2.677421239024390331e+01,1.968019999999999925e+02
2.679328234208880843e+01,1.968019999999999925e+02
2.681235229393371355e+01,1.968309999999999889e+02
2.683142224577861157e+01,1.968309999999999889e+02
2.685049219762351669e+01,1.968309999999999889e+02
2.686956214946841826e+01,1.968309999999999889e+02
2.688863210131332337e+01,1.968309999999999889e+02
2.690770205315822849e+01,1.968309999999999889e+02
2.692677200500312651e+01,1.969310000000000116e+02
2.694584195684803163e+01,1.969310000000000116e+02
2.696491190869293320e+01,1.969310000000000116e+02
2.698398186053783832e+01,1.969310000000000116e+02
2.700305181238274344e+01,1.969310000000000116e+02
2.702212176422764500e+01,1.969310000000000116e+02
2.704119171607254657e+01,1.969530000000000030e+02
2.706026166791744814e+01,1.969579999999999984e+02
2.707933161976235326e+01,1.969579999999999984e+02
2.709840157160725482e+01,1.969579999999999984e+02
2.711747152345215994e+01,1.969579999999999984e+02
2.713654147529706506e+01,1.969749999999999943e+02
2.715561142714196308e+01,1.969749999999999943e+02
2.717468137898686820e+01,1.969749999999999943e+02
2.719375133083176976e+01,1.969749999999999943e+02
2.721282128267667488e+01,1.969749999999999943e+02
2.723189123452158000e+01,1.969749999999999943e+02
2.725096118636648157e+01,1.969749999999999943e+02
2.727003113821138314e+01,1.969749999999999943e+02
2.728910109005628470e+01,1.969749999999999943e+02
2.730817104190118982e+01,1.969819999999999993e+02
2.732724099374609494e+01,1.969819999999999993e+02
2.734631094559099651e+01,1.969819999999999993e+02
2.736538089743589808e+01,1.969819999999999993e+02
2.738445084928079964e+01,1.969819999999999993e+02
2.740352080112570476e+01,1.969819999999999993e+02
2.742259075297060988e+01,1.969819999999999993e+02
2.744166070481551145e+01,1.969819999999999993e+02
2.746073065666041657e+01,1.969819999999999993e+02
2.747980060850531459e+01,1.969979999999999905e+02
2.749887056035021971e+01,1.969979999999999905e+02
2.751794051219512482e+01,1.969979999999999905e+02
2.753701046404002639e+01,1.969979999999999905e+02
2.755608041588493151e+01,1.970440000000000111e+02
2.757515036772983308e+01,1.970730000000000075e+02
2.759422031957473465e+01,1.970730000000000075e+02
2.761329027141963977e+01,1.970730000000000075e+02
2.763236022326454133e+01,1.970730000000000075e+02
2.765143017510944645e+01,1.970730000000000075e+02
2.767050012695434802e+01,1.970730000000000075e+02
2.768957007879925314e+01,1.970790000000000077e+02
2.770864003064415471e+01,1.970790000000000077e+02
2.772770998248905627e+01,1.970790000000000077e+02
2.774677993433396139e+01,1.970790000000000077e+02
2.776584988617886296e+01,1.970790000000000077e+02
2.778491983802376808e+01,1.970790000000000077e+02
2.780398978986867320e+01,1.970790000000000077e+02
2.782305974171357121e+01,1.971150000000000091e+02
2.784212969355847633e+01,1.971150000000000091e+02
2.786119964540337790e+01,1.971150000000000091e+02
2.788026959724828302e+01,1.971150000000000091e+02
2.789933954909318814e+01,1.971150000000000091e+02
2.791840950093808615e+01,1.971150000000000091e+02
2.793747945278299127e+01,1.971150000000000091e+02
2.795654940462789284e+01,1.971150000000000091e+02
2.797561935647279796e+01,1.971150000000000091e+02
2.799468930831769953e+01,1.971150000000000091e+02
2.801375926016260465e+01,1.971150000000000091e+02
2.803282921200750621e+01,1.971150000000000091e+02
2.805189916385240778e+01,1.971150000000000091e+02
2.807096911569731290e+01,1.971150000000000091e+02
2.809003906754221447e+01,1.971229999999999905e+02
2.810910901938711959e+01,1.971229999999999905e+02
2.812817897123202471e+01,1.971349999999999909e+02
2.814724892307692272e+01,1.971349999999999909e+02
2.816631887492182784e+01,1.971349999999999909e+02
2.818538882676672941e+01,1.971349999999999909e+02
2.820445877861163453e+01,1.971639999999999873e+02
2.822352873045653965e+01,1.971639999999999873e+02
2.824259868230143766e+01,1.971639999999999873e+02
2.826166863414634278e+01,1.971639999999999873e+02
2.828073858599124435e+01,1.971639999999999873e+02
2.829980853783614947e+01,1.971639999999999873e+02
2.831887848968105459e+01,1.971639999999999873e+02
2.833794844152595616e+01,1.971639999999999873e+02
2.835701839337085772e+01,1.971639999999999873e+02
2.837608834521575929e+01,1.971910000000000025e+02
2.839515829706066441e+01,1.971910000000000025e+02
2.841422824890556953e+01,1.971910000000000025e+02
2.843329820075047110e+01,1.971899999999999977e+02
2.845236815259537622e+01,1.971899999999999977e+02
2.847143810444027423e+01,1.971899999999999977e+02
2.849050805628517935e+01,1.971899999999999977e+02
2.850957800813008447e+01,1.971899999999999977e+02
2.852864795997498604e+01,1.971899999999999977e+02
2.854771791181989116e+01,1.971899999999999977e+02
2.856678786366479272e+01,1.971899999999999977e+02
2.858585781550969429e+01,1.971899999999999977e+02
2.860492776735459941e+01,1.973139999999999930e+02
2.862399771919950098e+01,1.973139999999999930e+02
2.864306767104440610e+01,1.973139999999999930e+02
2.866213762288930766e+01,1.973189999999999884e+02
2.868120757473420923e+01,1.973189999999999884e+02
2.870027752657911435e+01,1.973189999999999884e+02
2.871934747842401592e+01,1.973189999999999884e+02
2.873841743026892104e+01,1.973189999999999884e+02
2.875748738211382260e+01,1.973379999999999939e+02
2.877655733395872772e+01,1.973379999999999939e+02
2.879562728580362929e+01,1.973810000000000002e+02
2.881469723764853086e+01,1.974530000000000030e+02
2.883376718949343598e+01,1.974530000000000030e+02
2.885283714133833755e+01,1.974530000000000030e+02
2.887190709318324267e+01,1.974530000000000030e+02
2.889097704502814423e+01,1.974530000000000030e+02
2.891004699687304580e+01,1.974530000000000030e+02
2.892911694871795092e+01,1.974530000000000030e+02
2.894818690056285249e+01,1.974530000000000030e+02
2.896725685240775761e+01,1.974530000000000030e+02
2.898632680425265917e+01,1.974530000000000030e+02
2.900539675609756429e+01,1.974530000000000030e+02
2.902446670794246586e+01,1.974780000000000086e+02
2.904353665978736743e+01,1.974780000000000086e+02
2.906260661163227255e+01,1.975049999999999955e+02
2.908167656347717411e+01,1.975120000000000005e+02
2.910074651532207923e+01,1.975120000000000005e+02
2.911981646716698435e+01,1.975120000000000005e+02
2.913888641901188237e+01,1.975120000000000005e+02
2.915795637085678749e+01,1.975120000000000005e+02
2.917702632270168905e+01,1.975430000000000064e+02
2.919609627454659417e+01,1.975430000000000064e+02
2.921516622639149929e+01,1.975430000000000064e+02
2.923423617823639731e+01,1.975670000000000073e+02
2.925330613008130243e+01,1.975670000000000073e+02
2.927237608192620399e+01,1.975670000000000073e+02
2.929144603377110911e+01,1.975670000000000073e+02
2.931051598561601423e+01,1.975670000000000073e+02
2.932958593746091580e+01,1.975670000000000073e+02
2.934865588930581737e+01,1.975670000000000073e+02
2.936772584115071894e+01,1.975670000000000073e+02
2.938679579299562405e+01,1.975670000000000073e+02
2.940586574484052917e+01,1.975670000000000073e+02
2.942493569668543074e+01,1.975929999999999893e+02
2.944400564853033586e+01,1.975929999999999893e+02
2.946307560037523388e+01,1.975929999999999893e+02
2.948214555222013900e+01,1.975929999999999893e+02
2.950121550406504412e+01,1.975929999999999893e+02
2.952028545590994568e+01,1.975929999999999893e+02
2.953935540775485080e+01,1.976080000000000041e+02
2.955842535959974882e+01,1.976109999999999900e+02
2.957749531144465394e+01,1.976109999999999900e+02
2.959656526328955906e+01,1.976109999999999900e+02
2.961563521513446062e+01,1.976189999999999998e+02
2.963470516697936574e+01,1.976189999999999998e+02
2.965377511882426731e+01,1.976189999999999998e+02
2.967284507066916888e+01,1.976250000000000000e+02
2.969191502251407400e+01,1.976250000000000000e+02
2.971098497435897556e+01,1.976250000000000000e+02
2.973005492620388068e+01,1.976250000000000000e+02
2.974912487804878225e+01,1.976260000000000048e+02
2.976819482989368737e+01,1.976260000000000048e+02
2.978726478173858538e+01,1.976260000000000048e+02
2.980633473358349050e+01,1.976260000000000048e+02
2.982540468542839562e+01,1.976260000000000048e+02
2.984447463727329719e+01,1.976260000000000048e+02
2.986354458911820231e+01,1.976260000000000048e+02
2.988261454096310388e+01,1.976260000000000048e+02
2.990168449280800544e+01,1.976260000000000048e+02
2.992075444465291056e+01,1.976260000000000048e+02
2.993982439649781213e+01,1.976279999999999859e+02
2.995889434834271725e+01,1.976279999999999859e+02
2.997796430018761882e+01,1.976279999999999859e+02
2.999703425203252039e+01,1.976500000000000057e+02
3.001610420387742550e+01,1.977359999999999900e+02
3.003517415572232707e+01,1.977400000000000091e+02
3.005424410756723219e+01,1.977410000000000139e+02
3.007331405941213376e+01,1.977410000000000139e+02
3.009238401125703888e+01,1.977410000000000139e+02
3.011145396310194045e+01,1.977410000000000139e+02
3.013052391494684201e+01,1.977410000000000139e+02
3.014959386679174713e+01,1.977439999999999998e+02
3.016866381863664870e+01,1.977539999999999907e+02
3.018773377048155382e+01,1.977570000000000050e+02
3.020680372232645894e+01,1.977570000000000050e+02
3.022587367417135695e+01,1.977640000000000100e+02
3.024494362601626207e+01,1.977640000000000100e+02
3.026401357786116364e+01,1.977649999999999864e+02
3.028308352970606876e+01,1.977649999999999864e+02
3.030215348155097388e+01,1.977649999999999864e+02
3.032122343339587545e+01,1.977649999999999864e+02
3.034029338524077701e+01,1.977649999999999864e+02
3.035936333708567858e+01,1.977649999999999864e+02
3.037843328893058370e+01,1.977649999999999864e+02
3.039750324077548882e+01,1.977649999999999864e+02
3.041657319262039039e+01,1.977649999999999864e+02
3.043564314446529551e+01,1.977649999999999864e+02
3.045471309631019352e+01,1.977649999999999864e+02
3.047378304815509864e+01,1.977649999999999864e+02
3.049285300000000021e+01,1.977649999999999864e+02


==> plots/ransac/data/ransac_nakano_one_sided_100.csv <==
0.000000000000000000e+00,5.502799999999999869e+01
3.044741275167785199e-02,1.481709999999999923e+02
6.089482550335570399e-02,1.655529999999999973e+02
9.134223825503355598e-02,2.112139999999999986e+02
1.217896510067114080e-01,2.334379999999999882e+02
1.522370637583892738e-01,2.377659999999999911e+02
1.826844765100671120e-01,2.565529999999999973e+02
2.131318892617449778e-01,2.593489999999999895e+02
2.435793020134228160e-01,3.092869999999999777e+02
2.740267147651006541e-01,3.233170000000000073e+02
3.044741275167785477e-01,3.430480000000000018e+02
3.349215402684563858e-01,3.461159999999999854e+02
3.653689530201342239e-01,3.510380000000000109e+02
3.958163657718121176e-01,3.540120000000000005e+02
4.262637785234899557e-01,3.565980000000000132e+02
4.567111912751677938e-01,3.606929999999999836e+02
4.871586040268456319e-01,3.706480000000000246e+02
5.176060167785234700e-01,3.761840000000000259e+02
5.480534295302013081e-01,3.793050000000000068e+02
5.785008422818791463e-01,3.825699999999999932e+02
6.089482550335570954e-01,3.839820000000000277e+02
6.393956677852349335e-01,3.844599999999999795e+02
6.698430805369127716e-01,3.850070000000000050e+02
7.002904932885906097e-01,3.870849999999999795e+02
7.307379060402684479e-01,3.882629999999999768e+02
7.611853187919463970e-01,3.886399999999999864e+02
7.916327315436242351e-01,3.894519999999999982e+02
8.220801442953019622e-01,3.900219999999999914e+02
8.525275570469799113e-01,3.900219999999999914e+02
8.829749697986578605e-01,3.905760000000000218e+02
9.134223825503355876e-01,3.909990000000000236e+02
9.438697953020134257e-01,3.915190000000000055e+02
9.743172080536912638e-01,3.918799999999999955e+02
1.004764620805369324e+00,3.922509999999999764e+02
1.035212033557046940e+00,3.928140000000000214e+02
1.065659446308724778e+00,3.929710000000000036e+02
1.096106859060402616e+00,3.929750000000000227e+02
1.126554271812080676e+00,3.938199999999999932e+02
1.157001684563758293e+00,3.939569999999999936e+02
1.187449097315436131e+00,3.939950000000000045e+02
1.217896510067114191e+00,3.941469999999999914e+02
1.248343922818792029e+00,3.947119999999999891e+02
1.278791335570469867e+00,3.949959999999999809e+02
1.309238748322147705e+00,3.954139999999999873e+02
1.339686161073825543e+00,3.955629999999999882e+02
1.370133573825503381e+00,3.960699999999999932e+02
1.400580986577181219e+00,3.962029999999999745e+02
1.431028399328859058e+00,3.962029999999999745e+02
1.461475812080536896e+00,3.964490000000000123e+02
1.491923224832214956e+00,3.964490000000000123e+02
1.522370637583892794e+00,3.966440000000000055e+02
1.552818050335570410e+00,3.968740000000000236e+02
1.583265463087248470e+00,3.969390000000000214e+02
1.613712875838926308e+00,3.969379999999999882e+02
1.644160288590603924e+00,3.973419999999999845e+02
1.674607701342281985e+00,3.973629999999999995e+02
1.705055114093959823e+00,3.974279999999999973e+02
1.735502526845637661e+00,3.974279999999999973e+02
1.765949939597315721e+00,3.975160000000000196e+02
1.796397352348993337e+00,3.975140000000000100e+02
1.826844765100671175e+00,3.975710000000000264e+02
1.857292177852349013e+00,3.977740000000000009e+02
1.887739590604026851e+00,3.980360000000000014e+02
1.918187003355704690e+00,3.980360000000000014e+02
1.948634416107382528e+00,3.980360000000000014e+02
1.979081828859060588e+00,3.980969999999999800e+02
2.009529241610738648e+00,3.981999999999999886e+02
2.039976654362416042e+00,3.982699999999999818e+02
2.070424067114093880e+00,3.982760000000000105e+02
2.100871479865771718e+00,3.983509999999999991e+02
2.131318892617449556e+00,3.983509999999999991e+02
2.161766305369127394e+00,3.983879999999999768e+02
2.192213718120805233e+00,3.983879999999999768e+02
2.222661130872483515e+00,3.983879999999999768e+02
2.253108543624161353e+00,3.983940000000000055e+02
2.283555956375839191e+00,3.983940000000000055e+02
2.314003369127516585e+00,3.983960000000000150e+02
2.344450781879194423e+00,3.984370000000000118e+02
2.374898194630872261e+00,3.984739999999999895e+02
2.405345607382550543e+00,3.985330000000000155e+02
2.435793020134228382e+00,3.986290000000000191e+02
2.466240432885906220e+00,3.986290000000000191e+02
2.496687845637584058e+00,3.986530000000000200e+02
2.527135258389261896e+00,3.986580000000000155e+02
2.557582671140939734e+00,3.986970000000000027e+02
2.588030083892617572e+00,3.986689999999999827e+02
2.618477496644295410e+00,3.986979999999999791e+02
2.648924909395973248e+00,3.987660000000000196e+02
2.679372322147651087e+00,3.989039999999999964e+02
2.709819734899328925e+00,3.989049999999999727e+02
2.740267147651006763e+00,3.989409999999999741e+02
2.770714560402685045e+00,3.989549999999999841e+02
2.801161973154362439e+00,3.990470000000000255e+02
2.831609385906040277e+00,3.990760000000000218e+02
2.862056798657718115e+00,3.990620000000000118e+02
2.892504211409395953e+00,3.990659999999999741e+02
2.922951624161073791e+00,3.990799999999999841e+02
2.953399036912751630e+00,3.990799999999999841e+02
2.983846449664429912e+00,3.991009999999999991e+02
3.014293862416107750e+00,3.991820000000000164e+02
3.044741275167785588e+00,3.991890000000000214e+02
3.075188687919462982e+00,3.992289999999999850e+02
3.105636100671140820e+00,3.992300000000000182e+02
3.136083513422818658e+00,3.992500000000000000e+02
3.166530926174496940e+00,3.992610000000000241e+02
3.196978338926174779e+00,3.993340000000000032e+02
3.227425751677852617e+00,3.993340000000000032e+02
3.257873164429530455e+00,3.993469999999999800e+02
3.288320577181207849e+00,3.993530000000000086e+02
3.318767989932885687e+00,3.993530000000000086e+02
3.349215402684563969e+00,3.993720000000000141e+02
3.379662815436241807e+00,3.993840000000000146e+02
3.410110228187919645e+00,3.993929999999999723e+02
3.440557640939597484e+00,3.993980000000000246e+02
3.471005053691275322e+00,3.993999999999999773e+02
3.501452466442953160e+00,3.994030000000000200e+02
3.531899879194631442e+00,3.994100000000000250e+02
3.562347291946308836e+00,3.994100000000000250e+02
3.592794704697986674e+00,3.994309999999999832e+02
3.623242117449664512e+00,3.994359999999999786e+02
3.653689530201342350e+00,3.994359999999999786e+02
3.684136942953020188e+00,3.994590000000000032e+02
3.714584355704698027e+00,3.994769999999999754e+02
3.745031768456376309e+00,3.995129999999999768e+02
3.775479181208053703e+00,3.995129999999999768e+02
3.805926593959731541e+00,3.995099999999999909e+02
3.836374006711409379e+00,3.995120000000000005e+02
3.866821419463087217e+00,3.995230000000000246e+02
3.897268832214765055e+00,3.995120000000000005e+02
3.927716244966443337e+00,3.995120000000000005e+02
3.958163657718121176e+00,3.995140000000000100e+02
3.988611070469799014e+00,3.995129999999999768e+02
4.019058483221477296e+00,3.995280000000000200e+02
4.049505895973154246e+00,3.995289999999999964e+02
4.079953308724832084e+00,3.995369999999999777e+02
4.110400721476509922e+00,3.995369999999999777e+02
4.140848134228187760e+00,3.995400000000000205e+02
4.171295546979865598e+00,3.995400000000000205e+02
4.201742959731543436e+00,3.995439999999999827e+02
4.232190372483222163e+00,3.995439999999999827e+02
4.262637785234899113e+00,3.995439999999999827e+02
4.293085197986577839e+00,3.995439999999999827e+02
4.323532610738254789e+00,3.995430000000000064e+02
4.353980023489933515e+00,3.995480000000000018e+02
4.384427436241610465e+00,3.995659999999999741e+02
4.414874848993288303e+00,3.995690000000000168e+02
4.445322261744967030e+00,3.995939999999999941e+02
4.475769674496643979e+00,3.995989999999999895e+02
4.506217087248322706e+00,3.996159999999999854e+02
4.536664499999999656e+00,3.996170000000000186e+02


==> plots/ransac/data/ransac_nakano_one_sided_200.csv <==
0.000000000000000000e+00,2.646999999999999797e+00
2.652071929824561386e-02,5.131999999999999673e+00
5.304143859649122772e-02,5.084100000000000108e+01
7.956215789473683464e-02,5.275200000000000244e+01
1.060828771929824554e-01,5.585799999999999699e+01
1.326035964912280485e-01,5.695799999999999841e+01
1.591243157894736693e-01,7.285800000000000409e+01
1.856450350877192901e-01,7.894299999999999784e+01
2.121657543859649109e-01,8.526300000000000523e+01
2.386864736842105317e-01,9.770600000000000307e+01
2.652071929824560970e-01,9.793399999999999750e+01
2.917279122807017178e-01,9.799099999999999966e+01
3.182486315789473386e-01,1.107920000000000016e+02
3.447693508771929594e-01,1.137049999999999983e+02
3.712900701754385802e-01,1.144249999999999972e+02
3.978107894736842010e-01,1.331630000000000109e+02
4.243315087719298218e-01,1.332199999999999989e+02
4.508522280701754426e-01,1.356769999999999925e+02
4.773729473684210634e-01,1.444859999999999900e+02
5.038936666666666842e-01,1.463580000000000041e+02
5.304143859649121939e-01,1.524389999999999930e+02
5.569351052631578147e-01,1.684459999999999980e+02
5.834558245614034355e-01,1.744209999999999923e+02
6.099765438596490563e-01,1.792959999999999923e+02
6.364972631578946771e-01,1.794819999999999993e+02
6.630179824561402979e-01,1.821930000000000121e+02
6.895387017543859187e-01,1.873249999999999886e+02
7.160594210526315395e-01,1.991160000000000139e+02
7.425801403508771603e-01,2.062560000000000002e+02
7.691008596491227811e-01,2.062560000000000002e+02
7.956215789473684019e-01,2.062560000000000002e+02
8.221422982456140227e-01,2.075759999999999934e+02
8.486630175438596435e-01,2.076250000000000000e+02
8.751837368421052643e-01,2.076769999999999925e+02
9.017044561403508851e-01,2.076769999999999925e+02
9.282251754385965059e-01,2.076769999999999925e+02
9.547458947368421267e-01,2.086049999999999898e+02
9.812666140350877475e-01,2.086080000000000041e+02
1.007787333333333368e+00,2.086080000000000041e+02
1.034308052631579100e+00,2.086080000000000041e+02
1.060828771929824388e+00,2.088830000000000098e+02
1.087349491228070120e+00,2.140449999999999875e+02
1.113870210526315629e+00,2.140449999999999875e+02
1.140390929824561361e+00,2.259679999999999893e+02
1.166911649122806871e+00,2.260279999999999916e+02
1.193432368421052603e+00,2.319710000000000036e+02
1.219953087719298113e+00,2.319710000000000036e+02
1.246473807017543844e+00,2.319710000000000036e+02
1.272994526315789354e+00,2.356040000000000134e+02
1.299515245614035086e+00,2.356279999999999859e+02
1.326035964912280596e+00,2.384499999999999886e+02
1.352556684210526328e+00,2.405939999999999941e+02
1.379077403508771837e+00,2.405939999999999941e+02
1.405598122807017569e+00,2.416719999999999970e+02
1.432118842105263079e+00,2.421239999999999952e+02
1.458639561403508811e+00,2.421239999999999952e+02
1.485160280701754321e+00,2.421260000000000048e+02
1.511681000000000052e+00,2.421860000000000070e+02
1.538201719298245562e+00,2.421860000000000070e+02
1.564722438596491294e+00,2.421860000000000070e+02
1.591243157894736804e+00,2.421860000000000070e+02
1.617763877192982536e+00,2.423139999999999930e+02
1.644284596491228045e+00,2.456189999999999998e+02
1.670805315789473777e+00,2.456260000000000048e+02
1.697326035087719287e+00,2.456260000000000048e+02
1.723846754385965019e+00,2.471639999999999873e+02
1.750367473684210529e+00,2.471730000000000018e+02
1.776888192982456260e+00,2.494079999999999870e+02
1.803408912280701770e+00,2.494819999999999993e+02
1.829929631578947502e+00,2.494819999999999993e+02
1.856450350877193012e+00,2.498300000000000125e+02
1.882971070175438744e+00,2.498300000000000125e+02
1.909491789473684253e+00,2.507019999999999982e+02
1.936012508771929985e+00,2.509790000000000134e+02
1.962533228070175495e+00,2.526059999999999945e+02
1.989053947368421227e+00,2.550389999999999873e+02
2.015574666666666737e+00,2.600070000000000050e+02
2.042095385964912246e+00,2.607459999999999809e+02
2.068616105263158200e+00,2.607459999999999809e+02
2.095136824561403710e+00,2.611209999999999809e+02
2.121657543859648776e+00,2.611490000000000009e+02
2.148178263157894730e+00,2.611490000000000009e+02
2.174698982456140239e+00,2.611370000000000005e+02
2.201219701754386193e+00,2.611370000000000005e+02
2.227740421052631259e+00,2.618629999999999995e+02
2.254261140350877213e+00,2.630710000000000264e+02
2.280781859649122723e+00,2.630710000000000264e+02
2.307302578947368676e+00,2.630939999999999941e+02
2.333823298245613742e+00,2.645710000000000264e+02
2.360344017543859696e+00,2.688559999999999945e+02
2.386864736842105206e+00,2.688750000000000000e+02
2.413385456140351160e+00,2.692189999999999941e+02
2.439906175438596225e+00,2.692189999999999941e+02
2.466426894736842179e+00,2.692189999999999941e+02
2.492947614035087689e+00,2.712930000000000064e+02
2.519468333333333643e+00,2.733079999999999927e+02
2.545989052631578708e+00,2.733079999999999927e+02
2.572509771929824662e+00,2.750880000000000223e+02
2.599030491228070172e+00,2.750880000000000223e+02
2.625551210526316126e+00,2.758039999999999736e+02
2.652071929824561192e+00,2.758039999999999736e+02
2.678592649122807146e+00,2.759540000000000077e+02
2.705113368421052655e+00,2.760000000000000000e+02
2.731634087719298609e+00,2.765110000000000241e+02
2.758154807017543675e+00,2.768570000000000277e+02
2.784675526315789629e+00,2.768570000000000277e+02
2.811196245614035139e+00,2.769879999999999995e+02
2.837716964912281092e+00,2.771739999999999782e+02
2.864237684210526158e+00,2.771739999999999782e+02
2.890758403508772112e+00,2.773829999999999814e+02
2.917279122807017622e+00,2.773829999999999814e+02
2.943799842105263576e+00,2.779409999999999741e+02
2.970320561403508641e+00,2.779409999999999741e+02
2.996841280701754595e+00,2.780210000000000150e+02
3.023362000000000105e+00,2.791809999999999832e+02
3.049882719298246059e+00,2.800840000000000032e+02
3.076403438596491124e+00,2.800840000000000032e+02
3.102924157894737078e+00,2.808530000000000086e+02
3.129444877192982588e+00,2.808530000000000086e+02
3.155965596491228542e+00,2.812130000000000223e+02
3.182486315789473608e+00,2.821639999999999873e+02
3.209007035087719562e+00,2.821639999999999873e+02
3.235527754385965071e+00,2.821750000000000114e+02
3.262048473684210581e+00,2.821750000000000114e+02
3.288569192982456091e+00,2.821750000000000114e+02
3.315089912280702045e+00,2.821750000000000114e+02
3.341610631578947554e+00,2.822420000000000186e+02
3.368131350877193064e+00,2.831039999999999850e+02
3.394652070175438574e+00,2.831039999999999850e+02
3.421172789473684084e+00,2.831039999999999850e+02
3.447693508771930038e+00,2.834350000000000023e+02
3.474214228070175103e+00,2.837300000000000182e+02
3.500734947368421057e+00,2.839680000000000177e+02
3.527255666666666567e+00,2.844549999999999841e+02
3.553776385964912521e+00,2.844879999999999995e+02
3.580297105263157587e+00,2.844879999999999995e+02
3.606817824561403540e+00,2.849089999999999918e+02
3.633338543859649050e+00,2.855099999999999909e+02
3.659859263157895004e+00,2.855620000000000118e+02
3.686379982456140070e+00,2.855620000000000118e+02
3.712900701754386024e+00,2.855620000000000118e+02
3.739421421052631533e+00,2.856639999999999873e+02
3.765942140350877487e+00,2.856639999999999873e+02
3.792462859649122553e+00,2.856750000000000114e+02
3.818983578947368507e+00,2.857440000000000282e+02
3.845504298245614017e+00,2.861070000000000277e+02
3.872025017543859970e+00,2.861070000000000277e+02
3.898545736842105036e+00,2.864750000000000227e+02
3.925066456140350990e+00,2.864750000000000227e+02
3.951587175438596500e+00,2.864750000000000227e+02
3.978107894736842454e+00,2.864750000000000227e+02
4.004628614035087963e+00,2.864750000000000227e+02
4.031149333333333473e+00,2.864750000000000227e+02
4.057670052631578983e+00,2.866979999999999791e+02
4.084190771929824493e+00,2.867490000000000236e+02
4.110711491228070003e+00,2.877880000000000109e+02
4.137232210526316400e+00,2.882789999999999964e+02
4.163752929824561022e+00,2.882789999999999964e+02
4.190273649122807420e+00,2.882789999999999964e+02
4.216794368421052930e+00,2.883899999999999864e+02
4.243315087719297551e+00,2.883899999999999864e+02
4.269835807017543949e+00,2.886840000000000259e+02
4.296356526315789459e+00,2.886840000000000259e+02
4.322877245614034969e+00,2.886840000000000259e+02
4.349397964912280479e+00,2.886840000000000259e+02
4.375918684210526877e+00,2.896240000000000236e+02
4.402439403508772386e+00,2.900760000000000218e+02
4.428960122807017896e+00,2.900760000000000218e+02
4.455480842105262518e+00,2.900760000000000218e+02
4.482001561403508916e+00,2.901050000000000182e+02
4.508522280701754426e+00,2.902130000000000223e+02
4.535042999999999935e+00,2.902579999999999814e+02
4.561563719298245445e+00,2.902579999999999814e+02
4.588084438596491843e+00,2.902919999999999732e+02
4.614605157894737353e+00,2.904889999999999759e+02
4.641125877192982863e+00,2.906030000000000086e+02
4.667646596491227484e+00,2.906019999999999754e+02
4.694167315789473882e+00,2.906290000000000191e+02
4.720688035087719392e+00,2.908179999999999836e+02
4.747208754385964902e+00,2.909870000000000232e+02
4.773729473684210411e+00,2.912470000000000141e+02
4.800250192982456809e+00,2.915550000000000068e+02
4.826770912280702319e+00,2.916829999999999927e+02
4.853291631578947829e+00,2.916829999999999927e+02
4.879812350877192451e+00,2.916909999999999741e+02
4.906333070175438849e+00,2.926870000000000118e+02
4.932853789473684358e+00,2.929019999999999868e+02
4.959374508771929868e+00,2.929019999999999868e+02
4.985895228070175378e+00,2.930609999999999786e+02
5.012415947368421776e+00,2.931449999999999818e+02
5.038936666666667286e+00,2.932450000000000045e+02
5.065457385964912795e+00,2.934049999999999727e+02
5.091978105263157417e+00,2.934209999999999923e+02
5.118498824561402927e+00,2.934209999999999923e+02
5.145019543859649325e+00,2.936360000000000241e+02
5.171540263157894834e+00,2.936360000000000241e+02
5.198060982456140344e+00,2.936360000000000241e+02
5.224581701754385854e+00,2.936340000000000146e+02
5.251102421052632252e+00,2.936340000000000146e+02
5.277623140350876874e+00,2.936720000000000255e+02
5.304143859649122383e+00,2.936730000000000018e+02
5.330664578947367893e+00,2.939879999999999995e+02
5.357185298245614291e+00,2.939879999999999995e+02
5.383706017543859801e+00,2.942300000000000182e+02
5.410226736842105311e+00,2.943029999999999973e+02
5.436747456140350820e+00,2.947379999999999995e+02
5.463268175438597218e+00,2.947370000000000232e+02
5.489788894736841840e+00,2.949780000000000086e+02
5.516309614035087350e+00,2.949900000000000091e+02
5.542830333333332860e+00,2.949900000000000091e+02
5.569351052631579257e+00,2.949900000000000091e+02
5.595871771929824767e+00,2.953709999999999809e+02
5.622392491228070277e+00,2.953709999999999809e+02
5.648913210526315787e+00,2.953460000000000036e+02
5.675433929824562185e+00,2.953500000000000227e+02
5.701954649122806806e+00,2.954510000000000218e+02
5.728475368421052316e+00,2.954929999999999950e+02
5.754996087719297826e+00,2.956299999999999955e+02
5.781516807017544224e+00,2.956390000000000100e+02
5.808037526315789734e+00,2.957130000000000223e+02
5.834558245614035243e+00,2.958399999999999750e+02
5.861078964912280753e+00,2.960280000000000200e+02
5.887599684210527151e+00,2.960280000000000200e+02
5.914120403508771773e+00,2.961059999999999945e+02
5.940641122807017283e+00,2.961059999999999945e+02
5.967161842105262792e+00,2.961549999999999727e+02
5.993682561403509190e+00,2.961589999999999918e+02
6.020203280701754700e+00,2.961589999999999918e+02
6.046724000000000210e+00,2.962019999999999982e+02
6.073244719298245720e+00,2.963290000000000077e+02
6.099765438596492118e+00,2.963290000000000077e+02
6.126286157894736739e+00,2.963410000000000082e+02
6.152806877192982249e+00,2.963410000000000082e+02
6.179327596491227759e+00,2.963589999999999804e+02
6.205848315789474157e+00,2.963589999999999804e+02
6.232369035087719666e+00,2.963589999999999804e+02
6.258889754385965176e+00,2.964519999999999982e+02
6.285410473684210686e+00,2.964519999999999982e+02
6.311931192982457084e+00,2.964590000000000032e+02
6.338451912280701706e+00,2.964590000000000032e+02
6.364972631578947215e+00,2.964590000000000032e+02
6.391493350877192725e+00,2.964900000000000091e+02
6.418014070175439123e+00,2.964900000000000091e+02
6.444534789473684633e+00,2.964900000000000091e+02
6.471055508771930143e+00,2.964900000000000091e+02
6.497576228070175652e+00,2.966179999999999950e+02
6.524096947368421162e+00,2.966179999999999950e+02
6.550617666666666672e+00,2.966159999999999854e+02
6.577138385964912182e+00,2.966159999999999854e+02
6.603659105263157691e+00,2.966159999999999854e+02
6.630179824561404089e+00,2.966159999999999854e+02
6.656700543859649599e+00,2.966419999999999959e+02
6.683221263157895109e+00,2.967060000000000173e+02
6.709741982456140619e+00,2.967060000000000173e+02
6.736262701754386129e+00,2.967060000000000173e+02
6.762783421052631638e+00,2.967350000000000136e+02
6.789304140350877148e+00,2.967350000000000136e+02
6.815824859649122658e+00,2.967350000000000136e+02
6.842345578947368168e+00,2.967889999999999873e+02
6.868866298245614566e+00,2.967889999999999873e+02
6.895387017543860075e+00,2.968149999999999977e+02
6.921907736842105585e+00,2.968460000000000036e+02
6.948428456140350207e+00,2.968460000000000036e+02
6.974949175438596605e+00,2.968380000000000223e+02
7.001469894736842114e+00,2.968380000000000223e+02
7.027990614035087624e+00,2.968489999999999895e+02
7.054511333333333134e+00,2.968489999999999895e+02
7.081032052631579532e+00,2.968809999999999718e+02
7.107552771929825042e+00,2.969619999999999891e+02
7.134073491228070552e+00,2.971960000000000264e+02
7.160594210526315173e+00,2.971960000000000264e+02
7.187114929824561571e+00,2.971960000000000264e+02
7.213635649122807081e+00,2.972010000000000218e+02
7.240156368421052591e+00,2.972010000000000218e+02
7.266677087719298100e+00,2.973509999999999991e+02
7.293197807017544498e+00,2.973509999999999991e+02
7.319718526315790008e+00,2.973519999999999754e+02
7.346239245614034630e+00,2.973519999999999754e+02
7.372759964912280140e+00,2.973519999999999754e+02
7.399280684210526537e+00,2.973519999999999754e+02
7.425801403508772047e+00,2.973559999999999945e+02
7.452322122807017557e+00,2.973559999999999945e+02
7.478842842105263067e+00,2.973559999999999945e+02
7.505363561403509465e+00,2.973559999999999945e+02
7.531884280701754975e+00,2.973559999999999945e+02
7.558404999999999596e+00,2.973580000000000041e+02
7.584925719298245106e+00,2.973580000000000041e+02
7.611446438596491504e+00,2.973639999999999759e+02
7.637967157894737014e+00,2.973809999999999718e+02
7.664487877192982523e+00,2.973809999999999718e+02
7.691008596491228033e+00,2.974189999999999827e+02
7.717529315789474431e+00,2.974189999999999827e+02
7.744050035087719941e+00,2.974449999999999932e+02
7.770570754385964563e+00,2.974639999999999986e+02
7.797091473684210072e+00,2.974639999999999986e+02
7.823612192982456470e+00,2.974639999999999986e+02
7.850132912280701980e+00,2.974639999999999986e+02
7.876653631578947490e+00,2.974639999999999986e+02
7.903174350877193000e+00,2.974639999999999986e+02
7.929695070175439398e+00,2.974639999999999986e+02
7.956215789473684907e+00,2.974639999999999986e+02
7.982736508771929529e+00,2.974649999999999750e+02
8.009257228070175927e+00,2.975000000000000000e+02
8.035777947368421437e+00,2.975769999999999982e+02
8.062298666666666946e+00,2.975769999999999982e+02
8.088819385964912456e+00,2.975769999999999982e+02
8.115340105263157966e+00,2.976070000000000277e+02
8.141860824561403476e+00,2.976030000000000086e+02
8.168381543859648986e+00,2.976100000000000136e+02
8.194902263157894495e+00,2.976840000000000259e+02
8.221422982456140005e+00,2.977490000000000236e+02
8.247943701754387291e+00,2.977490000000000236e+02
8.274464421052632801e+00,2.978519999999999754e+02
8.300985140350876534e+00,2.978550000000000182e+02
8.327505859649122044e+00,2.978550000000000182e+02
8.354026578947369330e+00,2.978550000000000182e+02
8.380547298245614840e+00,2.978550000000000182e+02
8.407068017543860350e+00,2.979119999999999777e+02
8.433588736842105860e+00,2.979119999999999777e+02
8.460109456140351369e+00,2.979119999999999777e+02
8.486630175438595103e+00,2.979379999999999882e+02
8.513150894736840613e+00,2.979409999999999741e+02
8.539671614035087899e+00,2.979590000000000032e+02
8.566192333333333409e+00,2.979719999999999800e+02
8.592713052631578918e+00,2.979719999999999800e+02
8.619233771929824428e+00,2.979719999999999800e+02
8.645754491228069938e+00,2.980049999999999955e+02
8.672275210526315448e+00,2.980289999999999964e+02
8.698795929824560957e+00,2.980289999999999964e+02
8.725316649122806467e+00,2.980289999999999964e+02
8.751837368421053753e+00,2.980289999999999964e+02
8.778358087719299263e+00,2.980299999999999727e+02
8.804878807017544773e+00,2.980670000000000073e+02
8.831399526315790283e+00,2.980989999999999895e+02
8.857920245614035792e+00,2.981109999999999900e+02
8.884440964912281302e+00,2.981139999999999759e+02
8.910961684210525036e+00,2.981139999999999759e+02
8.937482403508770545e+00,2.981220000000000141e+02
8.964003122807017832e+00,2.981480000000000246e+02
8.990523842105263341e+00,2.981480000000000246e+02
9.017044561403508851e+00,2.981480000000000246e+02
9.043565280701754361e+00,2.982690000000000055e+02
9.070085999999999871e+00,2.982690000000000055e+02
9.096606719298245380e+00,2.982690000000000055e+02
9.123127438596490890e+00,2.982740000000000009e+02
9.149648157894736400e+00,2.983759999999999764e+02
9.176168877192983686e+00,2.983759999999999764e+02
9.202689596491229196e+00,2.983759999999999764e+02
9.229210315789474706e+00,2.983809999999999718e+02
9.255731035087720215e+00,2.983770000000000095e+02
9.282251754385965725e+00,2.983770000000000095e+02
9.308772473684209459e+00,2.983770000000000095e+02
9.335293192982454968e+00,2.983770000000000095e+02
9.361813912280700478e+00,2.983770000000000095e+02
9.388334631578947764e+00,2.983870000000000005e+02
9.414855350877193274e+00,2.983870000000000005e+02
9.441376070175438784e+00,2.983870000000000005e+02
9.467896789473684294e+00,2.983860000000000241e+02
9.494417508771929803e+00,2.983860000000000241e+02
9.520938228070175313e+00,2.983919999999999959e+02
9.547458947368420823e+00,2.983919999999999959e+02
9.573979666666666333e+00,2.983980000000000246e+02
9.600500385964913619e+00,2.983980000000000246e+02
9.627021105263159129e+00,2.983980000000000246e+02
9.653541824561404638e+00,2.983980000000000246e+02
9.680062543859650148e+00,2.983980000000000246e+02
9.706583263157895658e+00,2.984169999999999732e+02
9.733103982456139391e+00,2.984169999999999732e+02
9.759624701754384901e+00,2.984169999999999732e+02
9.786145421052630411e+00,2.984169999999999732e+02
9.812666140350877697e+00,2.984180000000000064e+02
9.839186859649123207e+00,2.984259999999999877e+02
9.865707578947368717e+00,2.984259999999999877e+02
9.892228298245614226e+00,2.984259999999999877e+02
9.918749017543859736e+00,2.984920000000000186e+02
9.945269736842105246e+00,2.985190000000000055e+02
9.971790456140350756e+00,2.985310000000000059e+02
9.998311175438596266e+00,2.985310000000000059e+02
1.002483189473684355e+01,2.985520000000000209e+02
1.005135261403508906e+01,2.986419999999999959e+02
1.007787333333333457e+01,2.986429999999999723e+02
1.010439405263158008e+01,2.986429999999999723e+02
1.013091477192982559e+01,2.986940000000000168e+02
1.015743549122806932e+01,2.986940000000000168e+02
1.018395621052631483e+01,2.986949999999999932e+02
1.021047692982456034e+01,2.986949999999999932e+02
1.023699764912280585e+01,2.986949999999999932e+02
1.026351836842105314e+01,2.986949999999999932e+02
1.029003908771929865e+01,2.987080000000000268e+02
1.031655980701754416e+01,2.987049999999999841e+02
1.034308052631578967e+01,2.987090000000000032e+02
1.036960124561403518e+01,2.987080000000000268e+02
1.039612196491228069e+01,2.987239999999999895e+02
1.042264268421052620e+01,2.987450000000000045e+02
1.044916340350877171e+01,2.987450000000000045e+02
1.047568412280701899e+01,2.987450000000000045e+02
1.050220484210526450e+01,2.987450000000000045e+02
1.052872556140351001e+01,2.987450000000000045e+02
1.055524628070175375e+01,2.987450000000000045e+02
1.058176699999999926e+01,2.987450000000000045e+02


==> plots/ransac/data/ransac_nakano_one_sided_300.csv <==
0.000000000000000000e+00,2.943000000000000060e+00
2.479407911194496383e-02,3.645000000000000018e+00
4.958815822388992767e-02,4.416000000000000369e+00
7.438223733583489150e-02,7.942000000000000171e+00
9.917631644777985533e-02,8.192999999999999616e+00
1.239703955597248330e-01,8.460000000000000853e+00
1.487644746716697830e-01,8.702999999999999403e+00
1.735585537836147330e-01,9.441000000000000725e+00
1.983526328955597107e-01,1.330300000000000082e+01
2.231467120075046884e-01,1.692999999999999972e+01
2.479407911194496661e-01,1.764399999999999835e+01
2.727348702313945883e-01,1.992500000000000071e+01
2.975289493433395660e-01,2.004799999999999827e+01
3.223230284552845437e-01,2.277599999999999980e+01
3.471171075672294659e-01,2.285999999999999943e+01
3.719111866791744991e-01,2.322599999999999909e+01
3.967052657911194213e-01,2.340399999999999991e+01
4.214993449030643435e-01,2.346000000000000085e+01
4.462934240150093768e-01,2.598799999999999955e+01
4.710875031269542990e-01,2.709299999999999997e+01
4.958815822388993322e-01,2.733599999999999852e+01
5.206756613508441989e-01,2.738400000000000034e+01
5.454697404627891766e-01,3.549699999999999989e+01
5.702638195747341543e-01,3.561999999999999744e+01
5.950578986866791320e-01,3.594299999999999784e+01
6.198519777986241097e-01,3.600300000000000011e+01
6.446460569105690874e-01,3.969899999999999807e+01
6.694401360225140651e-01,3.974399999999999977e+01
6.942342151344589318e-01,4.289699999999999847e+01
7.190282942464040206e-01,4.292699999999999960e+01
7.438223733583489983e-01,4.318399999999999750e+01
7.686164524702938650e-01,4.347699999999999676e+01
7.934105315822388427e-01,4.383200000000000074e+01
8.182046106941838204e-01,4.401200000000000045e+01
8.429986898061286871e-01,4.584899999999999665e+01
8.677927689180737758e-01,4.843299999999999983e+01
8.925868480300187535e-01,4.846800000000000352e+01
9.173809271419636202e-01,4.851100000000000279e+01
9.421750062539085979e-01,4.881099999999999994e+01
9.669690853658535756e-01,4.892499999999999716e+01
9.917631644777986644e-01,5.404500000000000171e+01
1.016557243589743420e+00,5.405199999999999960e+01
1.041351322701688398e+00,5.425699999999999790e+01
1.066145401813633597e+00,5.428799999999999670e+01
1.090939480925578353e+00,5.703600000000000136e+01
1.115733560037523331e+00,5.704999999999999716e+01
1.140527639149468309e+00,5.948299999999999699e+01
1.165321718261413286e+00,6.054399999999999693e+01
1.190115797373358264e+00,6.055700000000000216e+01
1.214909876485303242e+00,6.067699999999999960e+01
1.239703955597248219e+00,6.068999999999999773e+01
1.264498034709193197e+00,6.089399999999999835e+01
1.289292113821138175e+00,6.307900000000000063e+01
1.314086192933083153e+00,6.336500000000000199e+01
1.338880272045028130e+00,6.353900000000000148e+01
1.363674351156973108e+00,6.584099999999999397e+01
1.388468430268917864e+00,6.585299999999999443e+01
1.413262509380863063e+00,6.804200000000000159e+01
1.438056588492808041e+00,6.804300000000000637e+01
1.462850667604752797e+00,6.846299999999999386e+01
1.487644746716697997e+00,6.849899999999999523e+01
1.512438825828642752e+00,6.854999999999999716e+01
1.537232904940587730e+00,6.981000000000000227e+01
1.562026984052532708e+00,7.043899999999999295e+01
1.586821063164477685e+00,7.063800000000000523e+01
1.611615142276422663e+00,7.153900000000000148e+01
1.636409221388367641e+00,7.155700000000000216e+01
1.661203300500312618e+00,7.354699999999999704e+01
1.685997379612257374e+00,7.355400000000000205e+01
1.710791458724202574e+00,7.578100000000000591e+01
1.735585537836147552e+00,7.667400000000000659e+01
1.760379616948092307e+00,7.669599999999999795e+01
1.785173696060037507e+00,7.670399999999999352e+01
1.809967775171982263e+00,7.680400000000000205e+01
1.834761854283927240e+00,7.938100000000000023e+01
1.859555933395872440e+00,8.167199999999999704e+01
1.884350012507817196e+00,8.649699999999999989e+01
1.909144091619762174e+00,8.650600000000000023e+01
1.933938170731707151e+00,8.954600000000000648e+01
1.958732249843652129e+00,9.060599999999999454e+01
1.983526328955597329e+00,9.060599999999999454e+01
2.008320408067542306e+00,9.172799999999999443e+01
2.033114487179486840e+00,9.317100000000000648e+01
2.057908566291432262e+00,9.561100000000000421e+01
2.082702645403376795e+00,9.677599999999999625e+01
2.107496724515322217e+00,9.677599999999999625e+01
2.132290803627267195e+00,9.896500000000000341e+01
2.157084882739211729e+00,9.971399999999999864e+01
2.181878961851156706e+00,9.970699999999999363e+01
2.206673040963101684e+00,1.022300000000000040e+02
2.231467120075046662e+00,1.025690000000000026e+02
2.256261199186992084e+00,1.032789999999999964e+02
2.281055278298936617e+00,1.043919999999999959e+02
2.305849357410881595e+00,1.076430000000000007e+02
2.330643436522826573e+00,1.120840000000000032e+02
2.355437515634771550e+00,1.120840000000000032e+02
2.380231594746716528e+00,1.131290000000000049e+02
2.405025673858661506e+00,1.131290000000000049e+02
2.429819752970606483e+00,1.131290000000000049e+02
2.454613832082551461e+00,1.155259999999999962e+02
2.479407911194496439e+00,1.155259999999999962e+02
2.504201990306441417e+00,1.155259999999999962e+02
2.528996069418386394e+00,1.155259999999999962e+02
2.553790148530331372e+00,1.165780000000000030e+02
2.578584227642276350e+00,1.165780000000000030e+02
2.603378306754221327e+00,1.165780000000000030e+02
2.628172385866166305e+00,1.176610000000000014e+02
2.652966464978110839e+00,1.176680000000000064e+02
2.677760544090056261e+00,1.176680000000000064e+02
2.702554623202001238e+00,1.176680000000000064e+02
2.727348702313946216e+00,1.196209999999999951e+02
2.752142781425891194e+00,1.196460000000000008e+02
2.776936860537835727e+00,1.196460000000000008e+02
2.801730939649780705e+00,1.196689999999999969e+02
2.826525018761726127e+00,1.203509999999999991e+02
2.851319097873671105e+00,1.203619999999999948e+02
2.876113176985616082e+00,1.203619999999999948e+02
2.900907256097560616e+00,1.203790000000000049e+02
2.925701335209505594e+00,1.203799999999999955e+02
2.950495414321450571e+00,1.204920000000000044e+02
2.975289493433395993e+00,1.204839999999999947e+02
3.000083572545340971e+00,1.204839999999999947e+02
3.024877651657285504e+00,1.205100000000000051e+02
3.049671730769230482e+00,1.205619999999999976e+02
3.074465809881175460e+00,1.205619999999999976e+02
3.099259888993120438e+00,1.216470000000000056e+02
3.124053968105065415e+00,1.228310000000000031e+02
3.148848047217010393e+00,1.228319999999999936e+02
3.173642126328955371e+00,1.230589999999999975e+02
3.198436205440900348e+00,1.233790000000000049e+02
3.223230284552845326e+00,1.254449999999999932e+02
3.248024363664790304e+00,1.258550000000000040e+02
3.272818442776735282e+00,1.263709999999999951e+02
3.297612521888680259e+00,1.264279999999999973e+02
3.322406601000625237e+00,1.264440000000000026e+02
3.347200680112570215e+00,1.266670000000000016e+02
3.371994759224514748e+00,1.268389999999999986e+02
3.396788838336460170e+00,1.274879999999999995e+02
3.421582917448405148e+00,1.274879999999999995e+02
3.446376996560350126e+00,1.285159999999999911e+02
3.471171075672295103e+00,1.317259999999999991e+02
3.495965154784239637e+00,1.317470000000000141e+02
3.520759233896184615e+00,1.317690000000000055e+02
3.545553313008130036e+00,1.317709999999999866e+02
3.570347392120075014e+00,1.322760000000000105e+02
3.595141471232019992e+00,1.335960000000000036e+02
3.619935550343964525e+00,1.335960000000000036e+02
3.644729629455909503e+00,1.335960000000000036e+02
3.669523708567854481e+00,1.335960000000000036e+02
3.694317787679799903e+00,1.335960000000000036e+02
3.719111866791744880e+00,1.335960000000000036e+02
3.743905945903689414e+00,1.336229999999999905e+02
3.768700025015634392e+00,1.336229999999999905e+02
3.793494104127579369e+00,1.336229999999999905e+02
3.818288183239524347e+00,1.336370000000000005e+02
3.843082262351469769e+00,1.350000000000000000e+02
3.867876341463414303e+00,1.354679999999999893e+02
3.892670420575359280e+00,1.389530000000000030e+02
3.917464499687304258e+00,1.389530000000000030e+02
3.942258578799249236e+00,1.389530000000000030e+02
3.967052657911194657e+00,1.389530000000000030e+02
3.991846737023139191e+00,1.389530000000000030e+02
4.016640816135084613e+00,1.389530000000000030e+02
4.041434895247029147e+00,1.389660000000000082e+02
4.066228974358973680e+00,1.389670000000000130e+02
4.091023053470919102e+00,1.389670000000000130e+02
4.115817132582864524e+00,1.394000000000000057e+02
4.140611211694809057e+00,1.411069999999999993e+02
4.165405290806753591e+00,1.416779999999999973e+02
4.190199369918699013e+00,1.416779999999999973e+02
4.214993449030644435e+00,1.416779999999999973e+02
4.239787528142588968e+00,1.423520000000000039e+02
4.264581607254534390e+00,1.431179999999999950e+02
4.289375686366478924e+00,1.433189999999999884e+02
4.314169765478423457e+00,1.440089999999999861e+02
4.338963844590368879e+00,1.440089999999999861e+02
4.363757923702313413e+00,1.440089999999999861e+02
4.388552002814258834e+00,1.450200000000000102e+02
4.413346081926203368e+00,1.450200000000000102e+02
4.438140161038147902e+00,1.450200000000000102e+02
4.462934240150093324e+00,1.450579999999999927e+02
4.487728319262038745e+00,1.454279999999999973e+02
4.512522398373984167e+00,1.457239999999999895e+02
4.537316477485928701e+00,1.465709999999999980e+02
4.562110556597873234e+00,1.465709999999999980e+02
4.586904635709818656e+00,1.465809999999999889e+02
4.611698714821763190e+00,1.465809999999999889e+02
4.636492793933708612e+00,1.466399999999999864e+02
4.661286873045653145e+00,1.466399999999999864e+02
4.686080952157597679e+00,1.466399999999999864e+02
4.710875031269543101e+00,1.466399999999999864e+02
4.735669110381487634e+00,1.466399999999999864e+02
4.760463189493433056e+00,1.466419999999999959e+02
4.785257268605378478e+00,1.466419999999999959e+02
4.810051347717323011e+00,1.466419999999999959e+02
4.834845426829268433e+00,1.467649999999999864e+02
4.859639505941212967e+00,1.467649999999999864e+02
4.884433585053158389e+00,1.469840000000000089e+02
4.909227664165102922e+00,1.472340000000000089e+02
4.934021743277047456e+00,1.472340000000000089e+02
4.958815822388992878e+00,1.472419999999999902e+02
4.983609901500937411e+00,1.477290000000000134e+02
5.008403980612882833e+00,1.496510000000000105e+02
5.033198059724827367e+00,1.496579999999999870e+02
5.057992138836772789e+00,1.503600000000000136e+02
5.082786217948718210e+00,1.503600000000000136e+02
5.107580297060662744e+00,1.503600000000000136e+02
5.132374376172608166e+00,1.504130000000000109e+02
5.157168455284552699e+00,1.504130000000000109e+02
5.181962534396497233e+00,1.512700000000000102e+02
5.206756613508442655e+00,1.512700000000000102e+02
5.231550692620387188e+00,1.512700000000000102e+02
5.256344771732332610e+00,1.512700000000000102e+02
5.281138850844277144e+00,1.513379999999999939e+02
5.305932929956221678e+00,1.514720000000000084e+02
5.330727009068167099e+00,1.514720000000000084e+02
5.355521088180112521e+00,1.514720000000000084e+02
5.380315167292057943e+00,1.514679999999999893e+02
5.405109246404002477e+00,1.514679999999999893e+02
5.429903325515947010e+00,1.518350000000000080e+02
5.454697404627892432e+00,1.518350000000000080e+02
5.479491483739836966e+00,1.518350000000000080e+02
5.504285562851782387e+00,1.520039999999999907e+02
5.529079641963726921e+00,1.520039999999999907e+02
5.553873721075671455e+00,1.528959999999999866e+02
5.578667800187616876e+00,1.528959999999999866e+02
5.603461879299561410e+00,1.528959999999999866e+02
5.628255958411507720e+00,1.528959999999999866e+02
5.653050037523452254e+00,1.531080000000000041e+02
5.677844116635396787e+00,1.531419999999999959e+02
5.702638195747342209e+00,1.531419999999999959e+02
5.727432274859286743e+00,1.531419999999999959e+02
5.752226353971232164e+00,1.531419999999999959e+02
5.777020433083176698e+00,1.532249999999999943e+02
5.801814512195121232e+00,1.536419999999999959e+02
5.826608591307066654e+00,1.537090000000000032e+02
5.851402670419011187e+00,1.537090000000000032e+02
5.876196749530955721e+00,1.537090000000000032e+02
5.900990828642901143e+00,1.537129999999999939e+02
5.925784907754846564e+00,1.542069999999999936e+02
5.950578986866791986e+00,1.542069999999999936e+02
5.975373065978736520e+00,1.543120000000000118e+02
6.000167145090681942e+00,1.543120000000000118e+02
6.024961224202626475e+00,1.543120000000000118e+02
6.049755303314571009e+00,1.544039999999999964e+02
6.074549382426516431e+00,1.548050000000000068e+02
6.099343461538460964e+00,1.548050000000000068e+02
6.124137540650405498e+00,1.548050000000000068e+02
6.148931619762350920e+00,1.548050000000000068e+02
6.173725698874295453e+00,1.548050000000000068e+02
6.198519777986240875e+00,1.548600000000000136e+02
6.223313857098186297e+00,1.552580000000000098e+02
6.248107936210130831e+00,1.555339999999999918e+02
6.272902015322076252e+00,1.556160000000000139e+02
6.297696094434020786e+00,1.557769999999999868e+02
6.322490173545966208e+00,1.557769999999999868e+02
6.347284252657910741e+00,1.557769999999999868e+02
6.372078331769855275e+00,1.557769999999999868e+02
6.396872410881800697e+00,1.557769999999999868e+02
6.421666489993745230e+00,1.557920000000000016e+02
6.446460569105690652e+00,1.557920000000000016e+02
6.471254648217635186e+00,1.563189999999999884e+02
6.496048727329580608e+00,1.574360000000000070e+02
6.520842806441526029e+00,1.574360000000000070e+02
6.545636885553470563e+00,1.574360000000000070e+02
6.570430964665415985e+00,1.574360000000000070e+02
6.595225043777360519e+00,1.574360000000000070e+02
6.620019122889305052e+00,1.574360000000000070e+02
6.644813202001250474e+00,1.576200000000000045e+02
6.669607281113195008e+00,1.576200000000000045e+02
6.694401360225140429e+00,1.576349999999999909e+02
6.719195439337084963e+00,1.576349999999999909e+02
6.743989518449029497e+00,1.576349999999999909e+02
6.768783597560974918e+00,1.576349999999999909e+02
6.793577676672920340e+00,1.576349999999999909e+02
6.818371755784865762e+00,1.576349999999999909e+02
6.843165834896810296e+00,1.576349999999999909e+02
6.867959914008754829e+00,1.576349999999999909e+02
6.892753993120700251e+00,1.576349999999999909e+02
6.917548072232644785e+00,1.576349999999999909e+02
6.942342151344590206e+00,1.579180000000000064e+02
6.967136230456534740e+00,1.579449999999999932e+02
6.991930309568479274e+00,1.579939999999999998e+02
7.016724388680424696e+00,1.579939999999999998e+02
7.041518467792369229e+00,1.581129999999999995e+02
7.066312546904314651e+00,1.581129999999999995e+02
7.091106626016260073e+00,1.581129999999999995e+02
7.115900705128204606e+00,1.581129999999999995e+02
7.140694784240150028e+00,1.581129999999999995e+02
7.165488863352094562e+00,1.581129999999999995e+02
7.190282942464039984e+00,1.581279999999999859e+02
7.215077021575984517e+00,1.581279999999999859e+02
7.239871100687929051e+00,1.581279999999999859e+02
7.264665179799874473e+00,1.581279999999999859e+02
7.289459258911819006e+00,1.581279999999999859e+02
7.314253338023764428e+00,1.581279999999999859e+02
7.339047417135708962e+00,1.581279999999999859e+02
7.363841496247654383e+00,1.581390000000000100e+02
7.388635575359599805e+00,1.584079999999999870e+02
7.413429654471544339e+00,1.584639999999999986e+02
7.438223733583489761e+00,1.584639999999999986e+02
7.463017812695434294e+00,1.584850000000000136e+02
7.487811891807378828e+00,1.584850000000000136e+02
7.512605970919324250e+00,1.584850000000000136e+02
7.537400050031268783e+00,1.584850000000000136e+02
7.562194129143214205e+00,1.584850000000000136e+02
7.586988208255158739e+00,1.584850000000000136e+02
7.611782287367103272e+00,1.590620000000000118e+02
7.636576366479048694e+00,1.598689999999999998e+02
7.661370445590994116e+00,1.598689999999999998e+02
7.686164524702939538e+00,1.600529999999999973e+02
7.710958603814884071e+00,1.600529999999999973e+02
7.735752682926828605e+00,1.601119999999999948e+02
7.760546762038774027e+00,1.601119999999999948e+02
7.785340841150718560e+00,1.602920000000000016e+02
7.810134920262663982e+00,1.610269999999999868e+02
7.834928999374608516e+00,1.610269999999999868e+02
7.859723078486553050e+00,1.610740000000000123e+02
7.884517157598498471e+00,1.610740000000000123e+02
7.909311236710443005e+00,1.611980000000000075e+02
7.934105315822389315e+00,1.611980000000000075e+02
7.958899394934333849e+00,1.611980000000000075e+02
7.983693474046278382e+00,1.611980000000000075e+02
8.008487553158223804e+00,1.611980000000000075e+02
8.033281632270169226e+00,1.613389999999999986e+02
8.058075711382112871e+00,1.613389999999999986e+02
8.082869790494058293e+00,1.616299999999999955e+02
8.107663869606003715e+00,1.616299999999999955e+02
8.132457948717947360e+00,1.620010000000000048e+02
8.157252027829892782e+00,1.620550000000000068e+02
8.182046106941838204e+00,1.620550000000000068e+02
8.206840186053781849e+00,1.620550000000000068e+02
8.231634265165729047e+00,1.620550000000000068e+02
8.256428344277672693e+00,1.620550000000000068e+02
8.281222423389618115e+00,1.620550000000000068e+02
8.306016502501563536e+00,1.626970000000000027e+02
8.330810581613507182e+00,1.627129999999999939e+02
8.355604660725452604e+00,1.627129999999999939e+02
8.380398739837398026e+00,1.631339999999999861e+02
8.405192818949343447e+00,1.631339999999999861e+02
8.429986898061288869e+00,1.631339999999999861e+02
8.454780977173234291e+00,1.631339999999999861e+02
8.479575056285177936e+00,1.635680000000000121e+02
8.504369135397123358e+00,1.635680000000000121e+02
8.529163214509068780e+00,1.635680000000000121e+02
8.553957293621012425e+00,1.641409999999999911e+02
8.578751372732957847e+00,1.641409999999999911e+02
8.603545451844903269e+00,1.641409999999999911e+02
8.628339530956846914e+00,1.650250000000000057e+02
8.653133610068792336e+00,1.650250000000000057e+02
8.677927689180737758e+00,1.650250000000000057e+02
8.702721768292681404e+00,1.655730000000000075e+02
8.727515847404626825e+00,1.658679999999999950e+02
8.752309926516572247e+00,1.660730000000000075e+02
8.777104005628517669e+00,1.660730000000000075e+02
8.801898084740461314e+00,1.662040000000000077e+02
8.826692163852406736e+00,1.662040000000000077e+02
8.851486242964352158e+00,1.662350000000000136e+02
8.876280322076295803e+00,1.662350000000000136e+02
8.901074401188241225e+00,1.662350000000000136e+02
8.925868480300186647e+00,1.662350000000000136e+02
8.950662559412132069e+00,1.662350000000000136e+02
8.975456638524077491e+00,1.662350000000000136e+02
9.000250717636022912e+00,1.662350000000000136e+02
9.025044796747968334e+00,1.662350000000000136e+02
9.049838875859911980e+00,1.662350000000000136e+02
9.074632954971857401e+00,1.662350000000000136e+02
9.099427034083802823e+00,1.662369999999999948e+02
9.124221113195746469e+00,1.662520000000000095e+02
9.149015192307691891e+00,1.662520000000000095e+02
9.173809271419637312e+00,1.664579999999999984e+02
9.198603350531580958e+00,1.665490000000000066e+02
9.223397429643526380e+00,1.665490000000000066e+02
9.248191508755471801e+00,1.665629999999999882e+02
9.272985587867417223e+00,1.665629999999999882e+02
9.297779666979360869e+00,1.665629999999999882e+02
9.322573746091306290e+00,1.667820000000000107e+02
9.347367825203251712e+00,1.677030000000000030e+02
9.372161904315195358e+00,1.677030000000000030e+02
9.396955983427140779e+00,1.677030000000000030e+02
9.421750062539086201e+00,1.677030000000000030e+02
9.446544141651029847e+00,1.677030000000000030e+02
9.471338220762975268e+00,1.676759999999999877e+02
9.496132299874920690e+00,1.676759999999999877e+02
9.520926378986866112e+00,1.676759999999999877e+02
9.545720458098811534e+00,1.676759999999999877e+02
9.570514537210756956e+00,1.678770000000000095e+02
9.595308616322702377e+00,1.678770000000000095e+02
9.620102695434646023e+00,1.678770000000000095e+02
9.644896774546591445e+00,1.681090000000000089e+02
9.669690853658536867e+00,1.681090000000000089e+02
9.694484932770480512e+00,1.683319999999999936e+02
9.719279011882425934e+00,1.683319999999999936e+02
9.744073090994371356e+00,1.683859999999999957e+02
9.768867170106316777e+00,1.683859999999999957e+02
9.793661249218260423e+00,1.686800000000000068e+02
9.818455328330205845e+00,1.686800000000000068e+02
9.843249407442151266e+00,1.686800000000000068e+02
9.868043486554094912e+00,1.686800000000000068e+02
9.892837565666040334e+00,1.686800000000000068e+02
9.917631644777985755e+00,1.687620000000000005e+02
9.942425723889929401e+00,1.687620000000000005e+02
9.967219803001874823e+00,1.687620000000000005e+02
9.992013882113820245e+00,1.687620000000000005e+02
1.001680796122576567e+01,1.687620000000000005e+02
1.004160204033770931e+01,1.687620000000000005e+02
1.006639611944965473e+01,1.687620000000000005e+02
1.009119019856160016e+01,1.694989999999999952e+02
1.011598427767354558e+01,1.694989999999999952e+02
1.014077835678549100e+01,1.704710000000000036e+02
1.016557243589743642e+01,1.704710000000000036e+02
1.019036651500938007e+01,1.707429999999999950e+02
1.021516059412132549e+01,1.707429999999999950e+02
1.023995467323327091e+01,1.707880000000000109e+02
1.026474875234521633e+01,1.707880000000000109e+02
1.028954283145715998e+01,1.710769999999999982e+02
1.031433691056910540e+01,1.710769999999999982e+02
1.033913098968105082e+01,1.711080000000000041e+02
1.036392506879299447e+01,1.711080000000000041e+02
1.038871914790493989e+01,1.711080000000000041e+02
1.041351322701688531e+01,1.711080000000000041e+02
1.043830730612882896e+01,1.711419999999999959e+02
1.046310138524077438e+01,1.711419999999999959e+02
1.048789546435271980e+01,1.711419999999999959e+02
1.051268954346466522e+01,1.714019999999999868e+02
1.053748362257660887e+01,1.714019999999999868e+02
1.056227770168855429e+01,1.719319999999999879e+02
1.058707178080049971e+01,1.720089999999999861e+02
1.061186585991244336e+01,1.720670000000000073e+02
1.063665993902438878e+01,1.720670000000000073e+02
1.066145401813633420e+01,1.720670000000000073e+02
1.068624809724827962e+01,1.721519999999999868e+02
1.071104217636022504e+01,1.721519999999999868e+02
1.073583625547217046e+01,1.726239999999999952e+02
1.076063033458411589e+01,1.726239999999999952e+02
1.078542441369605953e+01,1.726330000000000098e+02
1.081021849280800495e+01,1.727549999999999955e+02
1.083501257191995037e+01,1.731860000000000070e+02
1.085980665103189402e+01,1.731860000000000070e+02
1.088460073014383944e+01,1.733859999999999957e+02
1.090939480925578486e+01,1.734470000000000027e+02
1.093418888836772851e+01,1.734470000000000027e+02
1.095898296747967393e+01,1.734979999999999905e+02
1.098377704659161935e+01,1.738249999999999886e+02
1.100857112570356477e+01,1.738249999999999886e+02
1.103336520481550842e+01,1.740250000000000057e+02
1.105815928392745384e+01,1.741680000000000064e+02
1.108295336303939926e+01,1.743959999999999866e+02
1.110774744215134291e+01,1.743959999999999866e+02
1.113254152126328833e+01,1.743959999999999866e+02
1.115733560037523375e+01,1.743959999999999866e+02
1.118212967948717740e+01,1.750000000000000000e+02
1.120692375859912282e+01,1.750000000000000000e+02
1.123171783771106824e+01,1.750000000000000000e+02
1.125651191682301544e+01,1.750000000000000000e+02
1.128130599593495909e+01,1.750000000000000000e+02
1.130610007504690451e+01,1.750000000000000000e+02
1.133089415415884993e+01,1.750000000000000000e+02
1.135568823327079357e+01,1.752630000000000052e+02
1.138048231238273900e+01,1.752630000000000052e+02
1.140527639149468442e+01,1.752630000000000052e+02
1.143007047060662806e+01,1.752630000000000052e+02
1.145486454971857349e+01,1.753580000000000041e+02
1.147965862883051891e+01,1.753580000000000041e+02
1.150445270794246433e+01,1.759420000000000073e+02
1.152924678705440797e+01,1.759420000000000073e+02
1.155404086616635340e+01,1.759420000000000073e+02
1.157883494527829882e+01,1.759420000000000073e+02
1.160362902439024246e+01,1.761049999999999898e+02
1.162842310350218789e+01,1.761330000000000098e+02
1.165321718261413331e+01,1.761330000000000098e+02
1.167801126172607695e+01,1.761390000000000100e+02
1.170280534083802237e+01,1.766990000000000123e+02
1.172759941994996780e+01,1.766990000000000123e+02
1.175239349906191144e+01,1.766990000000000123e+02
1.177718757817385686e+01,1.767760000000000105e+02
1.180198165728580229e+01,1.768220000000000027e+02
1.182677573639774771e+01,1.768220000000000027e+02
1.185156981550969313e+01,1.768220000000000027e+02
1.187636389462163855e+01,1.768220000000000027e+02
1.190115797373358397e+01,1.768220000000000027e+02
1.192595205284552762e+01,1.768220000000000027e+02
1.195074613195747304e+01,1.768220000000000027e+02
1.197554021106941846e+01,1.768220000000000027e+02
1.200033429018136388e+01,1.768750000000000000e+02
1.202512836929330753e+01,1.769890000000000043e+02
1.204992244840525295e+01,1.770360000000000014e+02
1.207471652751719837e+01,1.770360000000000014e+02
1.209951060662914202e+01,1.770360000000000014e+02
1.212430468574108744e+01,1.770360000000000014e+02
1.214909876485303286e+01,1.770360000000000014e+02
1.217389284396497651e+01,1.770980000000000132e+02
1.219868692307692193e+01,1.770980000000000132e+02
1.222348100218886735e+01,1.773559999999999945e+02
1.224827508130081100e+01,1.773559999999999945e+02
1.227306916041275642e+01,1.773559999999999945e+02
1.229786323952470184e+01,1.773720000000000141e+02
1.232265731863664726e+01,1.773720000000000141e+02
1.234745139774859091e+01,1.773720000000000141e+02
1.237224547686053633e+01,1.773720000000000141e+02
1.239703955597248175e+01,1.773720000000000141e+02
1.242183363508442717e+01,1.773720000000000141e+02
1.244662771419637259e+01,1.773720000000000141e+02
1.247142179330831802e+01,1.773720000000000141e+02
1.249621587242026166e+01,1.773720000000000141e+02
1.252100995153220708e+01,1.775420000000000016e+02
1.254580403064415250e+01,1.775420000000000016e+02
1.257059810975609793e+01,1.775740000000000123e+02
1.259539218886804157e+01,1.779919999999999902e+02
1.262018626797998699e+01,1.779919999999999902e+02
1.264498034709193242e+01,1.779919999999999902e+02
1.266977442620387606e+01,1.780180000000000007e+02
1.269456850531582148e+01,1.782189999999999941e+02
1.271936258442776690e+01,1.783700000000000045e+02
1.274415666353971055e+01,1.783700000000000045e+02
1.276895074265165597e+01,1.784859999999999900e+02
1.279374482176360139e+01,1.784859999999999900e+02
1.281853890087554682e+01,1.784859999999999900e+02
1.284333297998749046e+01,1.784859999999999900e+02
1.286812705909943588e+01,1.786349999999999909e+02
1.289292113821138130e+01,1.790900000000000034e+02
1.291771521732332495e+01,1.790900000000000034e+02
1.294250929643527037e+01,1.790900000000000034e+02
1.296730337554721579e+01,1.793750000000000000e+02
1.299209745465916122e+01,1.793789999999999907e+02
1.301689153377110664e+01,1.793789999999999907e+02
1.304168561288305206e+01,1.795540000000000020e+02
1.306647969199499748e+01,1.795540000000000020e+02
1.309127377110694113e+01,1.798160000000000025e+02
1.311606785021888655e+01,1.798160000000000025e+02
1.314086192933083197e+01,1.805769999999999982e+02
1.316565600844277562e+01,1.806819999999999879e+02
1.319045008755472104e+01,1.806819999999999879e+02
1.321524416666666646e+01,1.806819999999999879e+02
1.324003824577861010e+01,1.806819999999999879e+02
1.326483232489055553e+01,1.806819999999999879e+02
1.328962640400250095e+01,1.807210000000000036e+02
1.331442048311444637e+01,1.807210000000000036e+02
1.333921456222639002e+01,1.808460000000000036e+02
1.336400864133833544e+01,1.808460000000000036e+02
1.338880272045028086e+01,1.809139999999999873e+02
1.341359679956222450e+01,1.810889999999999986e+02
1.343839087867416993e+01,1.810889999999999986e+02
1.346318495778611535e+01,1.810889999999999986e+02
1.348797903689805899e+01,1.810889999999999986e+02
1.351277311601000441e+01,1.810889999999999986e+02
1.353756719512194984e+01,1.810889999999999986e+02
1.356236127423389703e+01,1.810889999999999986e+02
1.358715535334584068e+01,1.810889999999999986e+02
1.361194943245778610e+01,1.810889999999999986e+02
1.363674351156973152e+01,1.812189999999999941e+02
1.366153759068167517e+01,1.812189999999999941e+02
1.368633166979362059e+01,1.812189999999999941e+02
1.371112574890556601e+01,1.812410000000000139e+02
1.373591982801750966e+01,1.812410000000000139e+02
1.376071390712945508e+01,1.814039999999999964e+02
1.378550798624140050e+01,1.815480000000000018e+02
1.381030206535334592e+01,1.815480000000000018e+02
1.383509614446528957e+01,1.817299999999999898e+02
1.385989022357723499e+01,1.817470000000000141e+02
1.388468430268918041e+01,1.817470000000000141e+02
1.390947838180112406e+01,1.820670000000000073e+02
1.393427246091306948e+01,1.820749999999999886e+02
1.395906654002501490e+01,1.820749999999999886e+02
1.398386061913695855e+01,1.821949999999999932e+02
1.400865469824890397e+01,1.821949999999999932e+02
1.403344877736084939e+01,1.821949999999999932e+02
1.405824285647279481e+01,1.822700000000000102e+02
1.408303693558473846e+01,1.822700000000000102e+02
1.410783101469668388e+01,1.823050000000000068e+02
1.413262509380862930e+01,1.823050000000000068e+02
1.415741917292057472e+01,1.823050000000000068e+02
1.418221325203252015e+01,1.823050000000000068e+02
1.420700733114446557e+01,1.823050000000000068e+02
1.423180141025640921e+01,1.823290000000000077e+02
1.425659548936835463e+01,1.823290000000000077e+02
1.428138956848030006e+01,1.823290000000000077e+02
1.430618364759224548e+01,1.823209999999999980e+02
1.433097772670418912e+01,1.823209999999999980e+02
1.435577180581613455e+01,1.823420000000000130e+02
1.438056588492807997e+01,1.823420000000000130e+02
1.440535996404002361e+01,1.824120000000000061e+02
1.443015404315196903e+01,1.824869999999999948e+02
1.445494812226391446e+01,1.824869999999999948e+02
1.447974220137585810e+01,1.824869999999999948e+02
1.450453628048780352e+01,1.824869999999999948e+02
1.452933035959974895e+01,1.825480000000000018e+02
1.455412443871169437e+01,1.825480000000000018e+02
1.457891851782363801e+01,1.825480000000000018e+02
1.460371259693558343e+01,1.825480000000000018e+02
1.462850667604752886e+01,1.825620000000000118e+02
1.465330075515947250e+01,1.826610000000000014e+02
1.467809483427141792e+01,1.826610000000000014e+02
1.470288891338336335e+01,1.826610000000000014e+02
1.472768299249530877e+01,1.826899999999999977e+02
1.475247707160725419e+01,1.826899999999999977e+02
1.477727115071919961e+01,1.826899999999999977e+02
1.480206522983114503e+01,1.826899999999999977e+02
1.482685930894308868e+01,1.826899999999999977e+02
1.485165338805503410e+01,1.826899999999999977e+02
1.487644746716697952e+01,1.826899999999999977e+02
1.490124154627892317e+01,1.826899999999999977e+02
1.492603562539086859e+01,1.826899999999999977e+02
1.495082970450281401e+01,1.827599999999999909e+02
1.497562378361475766e+01,1.828009999999999877e+02
1.500041786272670308e+01,1.828009999999999877e+02
1.502521194183864850e+01,1.828009999999999877e+02
1.505000602095059392e+01,1.828009999999999877e+02
1.507480010006253757e+01,1.828009999999999877e+02
1.509959417917448299e+01,1.828009999999999877e+02
1.512438825828642841e+01,1.828650000000000091e+02
1.514918233739837206e+01,1.828650000000000091e+02
1.517397641651031748e+01,1.828650000000000091e+02
1.519877049562226290e+01,1.828650000000000091e+02
1.522356457473420654e+01,1.828650000000000091e+02
1.524835865384615197e+01,1.829240000000000066e+02
1.527315273295809739e+01,1.829639999999999986e+02
1.529794681207004459e+01,1.829639999999999986e+02
1.532274089118198823e+01,1.829639999999999986e+02
1.534753497029393365e+01,1.829639999999999986e+02
1.537232904940587908e+01,1.829639999999999986e+02
1.539712312851782272e+01,1.829639999999999986e+02
1.542191720762976814e+01,1.829639999999999986e+02
1.544671128674171356e+01,1.829639999999999986e+02
1.547150536585365721e+01,1.829639999999999986e+02
1.549629944496560263e+01,1.829639999999999986e+02
1.552109352407754805e+01,1.829749999999999943e+02
1.554588760318949348e+01,1.829749999999999943e+02
1.557068168230143712e+01,1.830699999999999932e+02
1.559547576141338254e+01,1.830699999999999932e+02
1.562026984052532796e+01,1.830860000000000127e+02
1.564506391963727161e+01,1.830860000000000127e+02
1.566985799874921703e+01,1.835159999999999911e+02
1.569465207786116245e+01,1.835610000000000070e+02
1.571944615697310610e+01,1.837820000000000107e+02
1.574424023608505152e+01,1.837829999999999870e+02
1.576903431519699694e+01,1.837829999999999870e+02
1.579382839430894059e+01,1.838559999999999945e+02
1.581862247342088601e+01,1.839979999999999905e+02
1.584341655253283143e+01,1.840080000000000098e+02
1.586821063164477863e+01,1.840080000000000098e+02
1.589300471075672228e+01,1.840080000000000098e+02
1.591779878986866770e+01,1.840080000000000098e+02
1.594259286898061312e+01,1.840080000000000098e+02
1.596738694809255676e+01,1.840209999999999866e+02
1.599218102720450219e+01,1.840209999999999866e+02
1.601697510631644761e+01,1.841250000000000000e+02
1.604176918542839303e+01,1.841250000000000000e+02
1.606656326454033845e+01,1.841229999999999905e+02
1.609135734365228032e+01,1.842040000000000077e+02
1.611615142276422574e+01,1.842040000000000077e+02
1.614094550187617116e+01,1.842059999999999889e+02
1.616573958098811659e+01,1.842129999999999939e+02
1.619053366010006201e+01,1.842129999999999939e+02
1.621532773921200743e+01,1.842129999999999939e+02
1.624012181832395285e+01,1.842129999999999939e+02
1.626491589743589472e+01,1.844939999999999998e+02
1.628970997654784014e+01,1.845699999999999932e+02
1.631450405565978556e+01,1.846179999999999950e+02
1.633929813477173099e+01,1.847479999999999905e+02
1.636409221388367641e+01,1.850649999999999977e+02
1.638888629299562183e+01,1.850649999999999977e+02
1.641368037210756370e+01,1.850649999999999977e+02
1.643847445121950912e+01,1.850649999999999977e+02
1.646326853033145809e+01,1.851049999999999898e+02
1.648806260944340352e+01,1.851049999999999898e+02
1.651285668855534539e+01,1.852040000000000077e+02
1.653765076766729081e+01,1.852040000000000077e+02
1.656244484677923623e+01,1.852040000000000077e+02
1.658723892589118165e+01,1.852040000000000077e+02
1.661203300500312707e+01,1.852040000000000077e+02
1.663682708411507249e+01,1.854730000000000132e+02
1.666162116322701436e+01,1.854730000000000132e+02
1.668641524233895979e+01,1.854730000000000132e+02
1.671120932145090521e+01,1.854730000000000132e+02
1.673600340056285063e+01,1.854730000000000132e+02
1.676079747967479605e+01,1.854689999999999941e+02
1.678559155878674147e+01,1.854689999999999941e+02
1.681038563789868689e+01,1.854689999999999941e+02
1.683517971701063232e+01,1.854689999999999941e+02
1.685997379612257774e+01,1.854689999999999941e+02
1.688476787523452316e+01,1.854689999999999941e+02
1.690956195434646858e+01,1.854689999999999941e+02
1.693435603345841045e+01,1.857150000000000034e+02
1.695915011257035587e+01,1.857150000000000034e+02
1.698394419168230129e+01,1.857150000000000034e+02
1.700873827079424672e+01,1.857150000000000034e+02
1.703353234990619214e+01,1.857150000000000034e+02
1.705832642901813756e+01,1.864399999999999977e+02
1.708312050813007943e+01,1.864540000000000077e+02
1.710791458724202485e+01,1.864540000000000077e+02
1.713270866635397027e+01,1.864540000000000077e+02
1.715750274546591569e+01,1.864540000000000077e+02
1.718229682457786112e+01,1.864540000000000077e+02
1.720709090368980654e+01,1.864540000000000077e+02
1.723188498280175196e+01,1.864710000000000036e+02
1.725667906191369383e+01,1.864710000000000036e+02
1.728147314102563925e+01,1.864710000000000036e+02
1.730626722013758467e+01,1.865610000000000070e+02
1.733106129924953009e+01,1.865610000000000070e+02
1.735585537836147552e+01,1.865610000000000070e+02
1.738064945747342094e+01,1.865610000000000070e+02
1.740544353658536281e+01,1.866589999999999918e+02
1.743023761569730823e+01,1.868379999999999939e+02
1.745503169480925365e+01,1.869170000000000016e+02
1.747982577392119907e+01,1.869170000000000016e+02
1.750461985303314449e+01,1.869170000000000016e+02
1.752941393214508992e+01,1.869170000000000016e+02
1.755420801125703534e+01,1.869170000000000016e+02
1.757900209036897721e+01,1.869170000000000016e+02
1.760379616948092263e+01,1.869170000000000016e+02
1.762859024859286805e+01,1.869170000000000016e+02
1.765338432770481347e+01,1.869170000000000016e+02
1.767817840681675889e+01,1.869170000000000016e+02
1.770297248592870432e+01,1.869170000000000016e+02
1.772776656504064974e+01,1.869170000000000016e+02
1.775256064415259161e+01,1.869279999999999973e+02
1.777735472326453703e+01,1.869619999999999891e+02
1.780214880237648245e+01,1.870070000000000050e+02
1.782694288148842787e+01,1.870070000000000050e+02
1.785173696060037329e+01,1.870449999999999875e+02
1.787653103971231872e+01,1.871320000000000050e+02
1.790132511882426414e+01,1.871320000000000050e+02
1.792611919793620956e+01,1.871320000000000050e+02
1.795091327704815498e+01,1.871330000000000098e+02
1.797570735616010040e+01,1.871330000000000098e+02
1.800050143527204582e+01,1.871330000000000098e+02
1.802529551438399125e+01,1.871330000000000098e+02
1.805008959349593667e+01,1.871330000000000098e+02
1.807488367260787854e+01,1.871330000000000098e+02
1.809967775171982396e+01,1.871330000000000098e+02
1.812447183083176938e+01,1.871330000000000098e+02
1.814926590994371480e+01,1.872510000000000048e+02
1.817405998905566022e+01,1.872510000000000048e+02
1.819885406816760565e+01,1.874139999999999873e+02
1.822364814727955107e+01,1.874890000000000043e+02
1.824844222639149294e+01,1.875620000000000118e+02
1.827323630550343836e+01,1.875620000000000118e+02
1.829803038461538378e+01,1.875620000000000118e+02
1.832282446372732920e+01,1.875620000000000118e+02
1.834761854283927462e+01,1.875829999999999984e+02
1.837241262195122005e+01,1.877179999999999893e+02
1.839720670106316192e+01,1.877179999999999893e+02
1.842200078017510734e+01,1.877179999999999893e+02
1.844679485928705276e+01,1.877179999999999893e+02
1.847158893839899818e+01,1.877179999999999893e+02
1.849638301751094360e+01,1.877179999999999893e+02
1.852117709662288902e+01,1.877179999999999893e+02
1.854597117573483445e+01,1.877479999999999905e+02
1.857076525484677632e+01,1.877479999999999905e+02
1.859555933395872174e+01,1.879699999999999989e+02
1.862035341307066716e+01,1.879710000000000036e+02
1.864514749218261258e+01,1.879710000000000036e+02
1.866994157129455800e+01,1.879710000000000036e+02
1.869473565040650342e+01,1.879710000000000036e+02
1.871952972951844885e+01,1.879710000000000036e+02
1.874432380863039072e+01,1.879710000000000036e+02
1.876911788774233614e+01,1.879710000000000036e+02
1.879391196685428156e+01,1.879710000000000036e+02
1.881870604596622698e+01,1.879710000000000036e+02
1.884350012507817240e+01,1.879770000000000039e+02
1.886829420419011782e+01,1.880699999999999932e+02
1.889308828330205969e+01,1.880999999999999943e+02
1.891788236241400512e+01,1.880999999999999943e+02
1.894267644152595054e+01,1.880999999999999943e+02
1.896747052063789596e+01,1.881620000000000061e+02
1.899226459974984138e+01,1.882500000000000000e+02
1.901705867886178680e+01,1.882500000000000000e+02
1.904185275797373222e+01,1.882880000000000109e+02
1.906664683708567765e+01,1.882940000000000111e+02
1.909144091619762307e+01,1.882940000000000111e+02
1.911623499530956849e+01,1.882940000000000111e+02
1.914102907442151391e+01,1.883230000000000075e+02
1.916582315353345933e+01,1.883230000000000075e+02
1.919061723264540475e+01,1.884269999999999925e+02
1.921541131175735018e+01,1.884939999999999998e+02
1.924020539086929205e+01,1.885569999999999879e+02
1.926499946998123747e+01,1.889130000000000109e+02
1.928979354909318289e+01,1.889130000000000109e+02
1.931458762820512831e+01,1.889130000000000109e+02
1.933938170731707373e+01,1.889130000000000109e+02
1.936417578642901915e+01,1.889130000000000109e+02
1.938896986554096102e+01,1.889180000000000064e+02
1.941376394465290645e+01,1.889180000000000064e+02
1.943855802376485187e+01,1.889180000000000064e+02
1.946335210287679729e+01,1.889180000000000064e+02
1.948814618198874271e+01,1.889250000000000114e+02
1.951294026110068813e+01,1.889250000000000114e+02
1.953773434021263355e+01,1.889250000000000114e+02
1.956252841932457542e+01,1.889250000000000114e+02
1.958732249843652085e+01,1.889250000000000114e+02
1.961211657754846627e+01,1.889370000000000118e+02
1.963691065666041169e+01,1.889370000000000118e+02
1.966170473577235711e+01,1.889370000000000118e+02
1.968649881488430253e+01,1.889370000000000118e+02
1.971129289399624440e+01,1.889360000000000070e+02
1.973608697310818982e+01,1.889360000000000070e+02
1.976088105222013525e+01,1.889559999999999889e+02
1.978567513133208067e+01,1.891800000000000068e+02
1.981046921044402609e+01,1.891800000000000068e+02
1.983526328955597151e+01,1.892439999999999998e+02
1.986005736866791693e+01,1.892439999999999998e+02
1.988485144777985880e+01,1.892439999999999998e+02
1.990964552689180422e+01,1.892439999999999998e+02
1.993443960600374965e+01,1.892640000000000100e+02
1.995923368511569507e+01,1.892640000000000100e+02
1.998402776422764049e+01,1.892640000000000100e+02
2.000882184333958591e+01,1.892640000000000100e+02
2.003361592245153133e+01,1.892640000000000100e+02
2.005841000156347320e+01,1.892640000000000100e+02
2.008320408067541862e+01,1.892640000000000100e+02
2.010799815978736405e+01,1.892640000000000100e+02
2.013279223889930947e+01,1.893089999999999975e+02
2.015758631801125489e+01,1.893089999999999975e+02
2.018238039712320031e+01,1.893089999999999975e+02
2.020717447623514929e+01,1.893089999999999975e+02
2.023196855534709115e+01,1.893089999999999975e+02
2.025676263445903658e+01,1.893089999999999975e+02
2.028155671357098200e+01,1.893089999999999975e+02
2.030635079268292742e+01,1.893089999999999975e+02
2.033114487179487284e+01,1.894519999999999982e+02
2.035593895090681826e+01,1.894519999999999982e+02
2.038073303001876013e+01,1.894519999999999982e+02
2.040552710913070555e+01,1.894519999999999982e+02
2.043032118824265098e+01,1.894519999999999982e+02
2.045511526735459640e+01,1.894519999999999982e+02
2.047990934646654182e+01,1.894519999999999982e+02
2.050470342557848724e+01,1.894519999999999982e+02
2.052949750469043266e+01,1.894519999999999982e+02
2.055429158380237453e+01,1.894699999999999989e+02
2.057908566291431995e+01,1.894749999999999943e+02
2.060387974202626538e+01,1.894799999999999898e+02
2.062867382113821080e+01,1.894799999999999898e+02
2.065346790025015622e+01,1.894799999999999898e+02
2.067826197936210164e+01,1.894799999999999898e+02
2.070305605847404351e+01,1.894799999999999898e+02
2.072785013758598893e+01,1.894799999999999898e+02
2.075264421669793435e+01,1.895529999999999973e+02
2.077743829580987978e+01,1.896140000000000043e+02
2.080223237492182520e+01,1.896829999999999927e+02
2.082702645403377062e+01,1.896829999999999927e+02
2.085182053314571604e+01,1.897019999999999982e+02
2.087661461225765791e+01,1.897019999999999982e+02
2.090140869136960333e+01,1.897019999999999982e+02
2.092620277048154875e+01,1.897019999999999982e+02
2.095099684959349418e+01,1.897270000000000039e+02
2.097579092870543960e+01,1.898009999999999877e+02
2.100058500781738502e+01,1.898009999999999877e+02
2.102537908692933044e+01,1.898350000000000080e+02
2.105017316604127231e+01,1.898350000000000080e+02
2.107496724515321773e+01,1.898350000000000080e+02
2.109976132426516315e+01,1.898350000000000080e+02
2.112455540337710858e+01,1.898350000000000080e+02
2.114934948248905400e+01,1.898350000000000080e+02
2.117414356160099942e+01,1.899230000000000018e+02
2.119893764071294129e+01,1.899240000000000066e+02
2.122373171982488671e+01,1.899240000000000066e+02
2.124852579893683213e+01,1.899240000000000066e+02
2.127331987804877755e+01,1.899240000000000066e+02
2.129811395716072298e+01,1.899240000000000066e+02
2.132290803627266840e+01,1.899240000000000066e+02
2.134770211538461382e+01,1.899399999999999977e+02
2.137249619449655924e+01,1.899399999999999977e+02
2.139729027360850466e+01,1.899399999999999977e+02
2.142208435272045008e+01,1.899399999999999977e+02
2.144687843183239551e+01,1.899399999999999977e+02
2.147167251094434093e+01,1.899399999999999977e+02
2.149646659005628635e+01,1.899399999999999977e+02
2.152126066916823177e+01,1.901279999999999859e+02
2.154605474828017364e+01,1.901279999999999859e+02
2.157084882739211906e+01,1.901279999999999859e+02
2.159564290650406448e+01,1.901289999999999907e+02
2.162043698561600991e+01,1.901289999999999907e+02
2.164523106472795533e+01,1.901289999999999907e+02
2.167002514383990075e+01,1.901289999999999907e+02
2.169481922295184262e+01,1.901289999999999907e+02
2.171961330206378804e+01,1.904929999999999950e+02
2.174440738117573346e+01,1.904929999999999950e+02
2.176920146028767888e+01,1.905769999999999982e+02
2.179399553939962431e+01,1.905769999999999982e+02
2.181878961851156973e+01,1.905769999999999982e+02
2.184358369762351515e+01,1.905769999999999982e+02
2.186837777673545702e+01,1.905769999999999982e+02
2.189317185584740244e+01,1.905769999999999982e+02
2.191796593495934786e+01,1.905769999999999982e+02
2.194276001407129328e+01,1.905769999999999982e+02
2.196755409318323871e+01,1.905769999999999982e+02
2.199234817229518413e+01,1.905769999999999982e+02
2.201714225140712955e+01,1.905790000000000077e+02
2.204193633051907142e+01,1.905790000000000077e+02
2.206673040963101684e+01,1.905790000000000077e+02
2.209152448874296226e+01,1.905910000000000082e+02
2.211631856785490768e+01,1.905910000000000082e+02
2.214111264696685311e+01,1.905910000000000082e+02
2.216590672607879853e+01,1.905900000000000034e+02
2.219070080519074040e+01,1.905999999999999943e+02
2.221549488430268582e+01,1.905999999999999943e+02
2.224028896341463124e+01,1.905999999999999943e+02
2.226508304252657666e+01,1.907009999999999934e+02
2.228987712163852208e+01,1.907009999999999934e+02
2.231467120075046751e+01,1.907009999999999934e+02
2.233946527986241293e+01,1.907009999999999934e+02
2.236425935897435480e+01,1.907009999999999934e+02
2.238905343808630022e+01,1.907479999999999905e+02
2.241384751719824564e+01,1.907479999999999905e+02
2.243864159631019106e+01,1.907479999999999905e+02
2.246343567542213648e+01,1.907479999999999905e+02
2.248822975453408191e+01,1.907479999999999905e+02
2.251302383364603088e+01,1.907479999999999905e+02
2.253781791275797275e+01,1.907709999999999866e+02
2.256261199186991817e+01,1.908580000000000041e+02
2.258740607098186359e+01,1.908619999999999948e+02
2.261220015009380901e+01,1.909310000000000116e+02
2.263699422920575444e+01,1.909310000000000116e+02
2.266178830831769986e+01,1.909310000000000116e+02
2.268658238742964173e+01,1.909310000000000116e+02
2.271137646654158715e+01,1.910020000000000095e+02
2.273617054565353257e+01,1.910070000000000050e+02
2.276096462476547799e+01,1.910070000000000050e+02
2.278575870387742341e+01,1.910070000000000050e+02
2.281055278298936884e+01,1.910070000000000050e+02
2.283534686210131426e+01,1.910339999999999918e+02
2.286014094121325613e+01,1.910339999999999918e+02
2.288493502032520155e+01,1.910169999999999959e+02
2.290972909943714697e+01,1.910169999999999959e+02
2.293452317854909239e+01,1.910169999999999959e+02
2.295931725766103781e+01,1.911109999999999900e+02
2.298411133677298324e+01,1.911109999999999900e+02
2.300890541588492866e+01,1.911270000000000095e+02
2.303369949499687053e+01,1.911270000000000095e+02
2.305849357410881595e+01,1.911270000000000095e+02
2.308328765322076137e+01,1.911270000000000095e+02
2.310808173233270679e+01,1.911270000000000095e+02
2.313287581144465221e+01,1.911270000000000095e+02
2.315766989055659764e+01,1.911270000000000095e+02
2.318246396966853951e+01,1.911270000000000095e+02
2.320725804878048493e+01,1.911980000000000075e+02
2.323205212789243035e+01,1.912439999999999998e+02
2.325684620700437577e+01,1.912439999999999998e+02
2.328164028611632119e+01,1.912439999999999998e+02
2.330643436522826661e+01,1.913729999999999905e+02
2.333122844434021204e+01,1.913729999999999905e+02
2.335602252345215391e+01,1.913729999999999905e+02
2.338081660256409933e+01,1.913729999999999905e+02
2.340561068167604475e+01,1.913729999999999905e+02
2.343040476078799017e+01,1.914089999999999918e+02
2.345519883989993559e+01,1.915430000000000064e+02
2.347999291901188101e+01,1.916349999999999909e+02
2.350478699812382288e+01,1.916349999999999909e+02
2.352958107723576830e+01,1.916649999999999920e+02
2.355437515634771373e+01,1.916649999999999920e+02
2.357916923545965915e+01,1.916649999999999920e+02
2.360396331457160457e+01,1.916649999999999920e+02
2.362875739368354999e+01,1.916649999999999920e+02
2.365355147279549541e+01,1.916810000000000116e+02
2.367834555190744084e+01,1.916810000000000116e+02
2.370313963101938626e+01,1.916810000000000116e+02
2.372793371013133168e+01,1.917549999999999955e+02
2.375272778924327710e+01,1.917549999999999955e+02
2.377752186835522252e+01,1.917549999999999955e+02
2.380231594746716794e+01,1.917549999999999955e+02
2.382711002657911337e+01,1.917549999999999955e+02
2.385190410569105524e+01,1.917949999999999875e+02
2.387669818480300066e+01,1.917949999999999875e+02
2.390149226391494608e+01,1.917949999999999875e+02
2.392628634302689150e+01,1.918230000000000075e+02
2.395108042213883692e+01,1.918230000000000075e+02
2.397587450125078234e+01,1.918199999999999932e+02
2.400066858036272777e+01,1.918199999999999932e+02
2.402546265947466964e+01,1.918199999999999932e+02
2.405025673858661506e+01,1.918199999999999932e+02
2.407505081769856048e+01,1.918199999999999932e+02
2.409984489681050590e+01,1.918199999999999932e+02
2.412463897592245132e+01,1.918199999999999932e+02
2.414943305503439674e+01,1.918199999999999932e+02
2.417422713414633861e+01,1.918799999999999955e+02
2.419902121325828404e+01,1.918799999999999955e+02
2.422381529237022946e+01,1.918799999999999955e+02
2.424860937148217488e+01,1.918799999999999955e+02
2.427340345059412030e+01,1.918799999999999955e+02
2.429819752970606572e+01,1.918799999999999955e+02
2.432299160881801114e+01,1.918799999999999955e+02
2.434778568792995301e+01,1.918799999999999955e+02
2.437257976704189844e+01,1.918880000000000052e+02
2.439737384615384386e+01,1.919749999999999943e+02
2.442216792526578928e+01,1.919749999999999943e+02
2.444696200437773470e+01,1.920699999999999932e+02
2.447175608348968012e+01,1.920869999999999891e+02
2.449655016260162199e+01,1.920869999999999891e+02
2.452134424171356741e+01,1.921260000000000048e+02
2.454613832082551284e+01,1.921680000000000064e+02
2.457093239993745826e+01,1.921680000000000064e+02
2.459572647904940368e+01,1.921680000000000064e+02
2.462052055816134910e+01,1.922909999999999968e+02
2.464531463727329452e+01,1.922909999999999968e+02
2.467010871638523639e+01,1.922839999999999918e+02
2.469490279549718181e+01,1.922839999999999918e+02
2.471969687460912724e+01,1.922839999999999918e+02
2.474449095372107266e+01,1.922839999999999918e+02
2.476928503283301808e+01,1.922839999999999918e+02
2.479407911194496350e+01,1.923590000000000089e+02
2.481887319105691248e+01,1.923590000000000089e+02
2.484366727016885434e+01,1.923590000000000089e+02
2.486846134928079977e+01,1.923590000000000089e+02
2.489325542839274519e+01,1.925020000000000095e+02
2.491804950750469061e+01,1.927309999999999945e+02
2.494284358661663603e+01,1.927729999999999961e+02
2.496763766572858145e+01,1.927729999999999961e+02
2.499243174484052332e+01,1.927959999999999923e+02
2.501722582395246874e+01,1.927959999999999923e+02
2.504201990306441417e+01,1.927959999999999923e+02
2.506681398217635959e+01,1.929499999999999886e+02
2.509160806128830501e+01,1.929499999999999886e+02
2.511640214040025043e+01,1.929499999999999886e+02
2.514119621951219585e+01,1.929499999999999886e+02
2.516599029862413772e+01,1.929499999999999886e+02
2.519078437773608314e+01,1.929499999999999886e+02
2.521557845684802857e+01,1.929499999999999886e+02
2.524037253595997399e+01,1.929790000000000134e+02
2.526516661507191941e+01,1.929790000000000134e+02
2.528996069418386483e+01,1.931750000000000114e+02
2.531475477329581025e+01,1.931750000000000114e+02
2.533954885240775212e+01,1.931750000000000114e+02
2.536434293151969754e+01,1.931610000000000014e+02
2.538913701063164297e+01,1.931610000000000014e+02
2.541393108974358839e+01,1.932110000000000127e+02
2.543872516885553381e+01,1.932119999999999891e+02
2.546351924796747923e+01,1.932119999999999891e+02
2.548831332707942110e+01,1.932119999999999891e+02
2.551310740619136652e+01,1.932119999999999891e+02
2.553790148530331194e+01,1.932119999999999891e+02
2.556269556441525737e+01,1.932119999999999891e+02
2.558748964352720279e+01,1.932119999999999891e+02
2.561228372263914821e+01,1.932119999999999891e+02
2.563707780175109363e+01,1.932119999999999891e+02
2.566187188086303550e+01,1.932119999999999891e+02
2.568666595997498092e+01,1.932119999999999891e+02
2.571146003908692634e+01,1.932170000000000130e+02
2.573625411819887177e+01,1.933810000000000002e+02
2.576104819731081719e+01,1.933810000000000002e+02
2.578584227642276261e+01,1.933810000000000002e+02
2.581063635553470803e+01,1.934259999999999877e+02
2.583543043464664990e+01,1.934259999999999877e+02
2.586022451375859532e+01,1.934290000000000020e+02
2.588501859287054074e+01,1.934290000000000020e+02
2.590981267198248617e+01,1.934319999999999879e+02
2.593460675109443159e+01,1.934319999999999879e+02
2.595940083020637701e+01,1.934319999999999879e+02
2.598419490931832243e+01,1.934499999999999886e+02
2.600898898843026785e+01,1.934499999999999886e+02
2.603378306754221327e+01,1.934499999999999886e+02
2.605857714665415870e+01,1.934499999999999886e+02
2.608337122576610412e+01,1.934499999999999886e+02
2.610816530487804954e+01,1.934499999999999886e+02
2.613295938398999496e+01,1.934509999999999934e+02
2.615775346310193683e+01,1.934509999999999934e+02
2.618254754221388225e+01,1.934509999999999934e+02
2.620734162132582767e+01,1.934509999999999934e+02
2.623213570043777310e+01,1.934509999999999934e+02
2.625692977954971852e+01,1.934509999999999934e+02
2.628172385866166394e+01,1.934509999999999934e+02
2.630651793777360936e+01,1.934509999999999934e+02
2.633131201688555123e+01,1.934509999999999934e+02
2.635610609599749665e+01,1.934509999999999934e+02
2.638090017510944207e+01,1.934509999999999934e+02
2.640569425422138750e+01,1.934509999999999934e+02
2.643048833333333292e+01,1.934509999999999934e+02
2.645528241244527834e+01,1.934509999999999934e+02
2.648007649155722021e+01,1.934569999999999936e+02
2.650487057066916563e+01,1.934569999999999936e+02
2.652966464978111105e+01,1.934569999999999936e+02
2.655445872889305647e+01,1.934569999999999936e+02
2.657925280800500190e+01,1.934569999999999936e+02
2.660404688711694732e+01,1.934939999999999998e+02
2.662884096622889274e+01,1.934939999999999998e+02
2.665363504534083461e+01,1.934939999999999998e+02
2.667842912445278003e+01,1.934939999999999998e+02
2.670322320356472545e+01,1.934939999999999998e+02
2.672801728267667087e+01,1.934960000000000093e+02
2.675281136178861630e+01,1.935229999999999961e+02
2.677760544090056172e+01,1.935780000000000030e+02
2.680239952001250359e+01,1.935780000000000030e+02
2.682719359912444901e+01,1.935780000000000030e+02
2.685198767823639443e+01,1.935780000000000030e+02
2.687678175734833985e+01,1.935780000000000030e+02
2.690157583646028527e+01,1.935780000000000030e+02
2.692636991557223070e+01,1.935780000000000030e+02
2.695116399468417612e+01,1.935780000000000030e+02
2.697595807379611799e+01,1.935780000000000030e+02
2.700075215290806341e+01,1.936109999999999900e+02
2.702554623202000883e+01,1.936109999999999900e+02
2.705034031113195425e+01,1.936109999999999900e+02
2.707513439024389967e+01,1.936109999999999900e+02
2.709992846935584510e+01,1.936109999999999900e+02
2.712472254846779407e+01,1.936080000000000041e+02
2.714951662757973594e+01,1.936080000000000041e+02
2.717431070669168136e+01,1.936080000000000041e+02
2.719910478580362678e+01,1.936080000000000041e+02
2.722389886491557220e+01,1.936090000000000089e+02
2.724869294402751763e+01,1.936090000000000089e+02
2.727348702313946305e+01,1.936090000000000089e+02
2.729828110225140847e+01,1.936119999999999948e+02
2.732307518136335034e+01,1.936119999999999948e+02
2.734786926047529576e+01,1.936390000000000100e+02
2.737266333958724118e+01,1.936990000000000123e+02
2.739745741869918660e+01,1.937299999999999898e+02
2.742225149781113203e+01,1.937330000000000041e+02
2.744704557692307745e+01,1.937330000000000041e+02
2.747183965603501932e+01,1.937330000000000041e+02
2.749663373514696474e+01,1.937330000000000041e+02
2.752142781425891016e+01,1.937330000000000041e+02
2.754622189337085558e+01,1.937330000000000041e+02
2.757101597248280100e+01,1.937330000000000041e+02
2.759581005159474643e+01,1.937330000000000041e+02
2.762060413070669185e+01,1.937520000000000095e+02
2.764539820981863372e+01,1.937520000000000095e+02
2.767019228893057914e+01,1.937520000000000095e+02
2.769498636804252456e+01,1.937789999999999964e+02
2.771978044715446998e+01,1.937789999999999964e+02
2.774457452626641540e+01,1.937789999999999964e+02
2.776936860537836083e+01,1.937789999999999964e+02
2.779416268449030269e+01,1.937789999999999964e+02
2.781895676360224812e+01,1.937949999999999875e+02
2.784375084271419354e+01,1.938460000000000036e+02
2.786854492182613896e+01,1.938460000000000036e+02
2.789333900093808438e+01,1.938580000000000041e+02
2.791813308005002980e+01,1.938810000000000002e+02
2.794292715916197523e+01,1.938810000000000002e+02
2.796772123827391709e+01,1.939329999999999927e+02
2.799251531738586252e+01,1.939579999999999984e+02
2.801730939649780794e+01,1.939579999999999984e+02
2.804210347560975336e+01,1.939579999999999984e+02
2.806689755472169878e+01,1.939579999999999984e+02
2.809169163383364420e+01,1.939619999999999891e+02
2.811648571294558963e+01,1.939850000000000136e+02
2.814127979205753149e+01,1.939850000000000136e+02
2.816607387116947692e+01,1.939850000000000136e+02
2.819086795028142234e+01,1.939850000000000136e+02
2.821566202939336776e+01,1.939799999999999898e+02
2.824045610850531318e+01,1.939799999999999898e+02
2.826525018761725860e+01,1.939900000000000091e+02
2.829004426672920758e+01,1.939900000000000091e+02
2.831483834584114945e+01,1.939900000000000091e+02
2.833963242495309487e+01,1.939900000000000091e+02
2.836442650406504029e+01,1.939900000000000091e+02
2.838922058317698571e+01,1.939900000000000091e+02
2.841401466228893113e+01,1.939900000000000091e+02
2.843880874140087656e+01,1.939960000000000093e+02
2.846360282051281843e+01,1.939960000000000093e+02
2.848839689962476385e+01,1.942369999999999948e+02
2.851319097873670927e+01,1.942560000000000002e+02
2.853798505784865469e+01,1.942560000000000002e+02
2.856277913696060011e+01,1.942560000000000002e+02
2.858757321607254553e+01,1.942560000000000002e+02
2.861236729518449096e+01,1.942560000000000002e+02
2.863716137429643283e+01,1.942560000000000002e+02
2.866195545340837825e+01,1.942560000000000002e+02
2.868674953252032367e+01,1.942599999999999909e+02
2.871154361163226909e+01,1.942599999999999909e+02
2.873633769074421451e+01,1.942599999999999909e+02
2.876113176985615993e+01,1.942599999999999909e+02
2.878592584896810180e+01,1.942599999999999909e+02
2.881071992808004723e+01,1.942599999999999909e+02
2.883551400719199265e+01,1.942599999999999909e+02
2.886030808630393807e+01,1.942599999999999909e+02
2.888510216541588349e+01,1.942599999999999909e+02
2.890989624452782891e+01,1.942599999999999909e+02
2.893469032363977433e+01,1.942599999999999909e+02
2.895948440275171620e+01,1.942599999999999909e+02
2.898427848186366163e+01,1.942599999999999909e+02
2.900907256097560705e+01,1.942599999999999909e+02
2.903386664008755247e+01,1.942599999999999909e+02
2.905866071919949789e+01,1.942779999999999916e+02
2.908345479831144331e+01,1.942810000000000059e+02
2.910824887742338873e+01,1.942810000000000059e+02
2.913304295653533060e+01,1.943590000000000089e+02
2.915783703564727602e+01,1.943590000000000089e+02
2.918263111475922145e+01,1.943890000000000100e+02
2.920742519387116687e+01,1.944170000000000016e+02
2.923221927298311229e+01,1.945039999999999907e+02
2.925701335209505771e+01,1.945039999999999907e+02
2.928180743120699958e+01,1.945680000000000121e+02
2.930660151031894500e+01,1.945680000000000121e+02
2.933139558943089042e+01,1.945680000000000121e+02
2.935618966854283585e+01,1.945680000000000121e+02
2.938098374765478127e+01,1.945680000000000121e+02
2.940577782676672669e+01,1.945680000000000121e+02
2.943057190587867566e+01,1.945680000000000121e+02
2.945536598499061753e+01,1.945680000000000121e+02
2.948016006410256296e+01,1.945680000000000121e+02
2.950495414321450838e+01,1.946469999999999914e+02
2.952974822232645380e+01,1.946469999999999914e+02
2.955454230143839922e+01,1.946490000000000009e+02
2.957933638055034464e+01,1.946490000000000009e+02
2.960413045966229006e+01,1.946490000000000009e+02
2.962892453877423193e+01,1.946490000000000009e+02
2.965371861788617736e+01,1.946990000000000123e+02
2.967851269699812278e+01,1.946990000000000123e+02
2.970330677611006820e+01,1.947079999999999984e+02
2.972810085522201362e+01,1.947079999999999984e+02
2.975289493433395904e+01,1.947079999999999984e+02
2.977768901344590091e+01,1.947079999999999984e+02
2.980248309255784633e+01,1.947079999999999984e+02
2.982727717166979176e+01,1.947079999999999984e+02
2.985207125078173718e+01,1.947079999999999984e+02
2.987686532989368260e+01,1.947079999999999984e+02
2.990165940900562802e+01,1.947119999999999891e+02
2.992645348811757344e+01,1.947249999999999943e+02
2.995124756722951531e+01,1.947249999999999943e+02
2.997604164634146073e+01,1.947249999999999943e+02
3.000083572545340616e+01,1.947249999999999943e+02
3.002562980456535158e+01,1.947249999999999943e+02
3.005042388367729700e+01,1.950070000000000050e+02
3.007521796278924242e+01,1.950070000000000050e+02
3.010001204190118784e+01,1.950070000000000050e+02
3.012480612101312971e+01,1.950070000000000050e+02
3.014960020012507513e+01,1.951550000000000011e+02
3.017439427923702056e+01,1.951550000000000011e+02
3.019918835834896598e+01,1.951550000000000011e+02
3.022398243746091140e+01,1.951620000000000061e+02
3.024877651657285682e+01,1.951620000000000061e+02
3.027357059568479869e+01,1.951620000000000061e+02
3.029836467479674411e+01,1.951620000000000061e+02
3.032315875390868953e+01,1.951769999999999925e+02
3.034795283302063496e+01,1.951769999999999925e+02
3.037274691213258038e+01,1.951769999999999925e+02
3.039754099124452580e+01,1.951769999999999925e+02
3.042233507035647122e+01,1.951930000000000121e+02
3.044712914946841309e+01,1.951990000000000123e+02
3.047192322858035851e+01,1.952549999999999955e+02
3.049671730769230393e+01,1.952549999999999955e+02
3.052151138680424936e+01,1.952549999999999955e+02
3.054630546591619478e+01,1.953120000000000118e+02
3.057109954502814020e+01,1.953120000000000118e+02
3.059589362414008917e+01,1.953350000000000080e+02
3.062068770325203104e+01,1.953350000000000080e+02
3.064548178236397646e+01,1.953350000000000080e+02
3.067027586147592189e+01,1.953350000000000080e+02
3.069506994058786731e+01,1.953350000000000080e+02
3.071986401969981273e+01,1.953350000000000080e+02
3.074465809881175815e+01,1.953600000000000136e+02
3.076945217792370002e+01,1.953600000000000136e+02
3.079424625703564544e+01,1.953600000000000136e+02
3.081904033614759086e+01,1.953600000000000136e+02
3.084383441525953629e+01,1.954039999999999964e+02
3.086862849437148171e+01,1.954039999999999964e+02
3.089342257348342713e+01,1.954039999999999964e+02
3.091821665259537255e+01,1.954039999999999964e+02
3.094301073170731442e+01,1.954039999999999964e+02
3.096780481081925984e+01,1.954039999999999964e+02
3.099259888993120526e+01,1.954039999999999964e+02
3.101739296904315069e+01,1.954039999999999964e+02
3.104218704815509611e+01,1.954039999999999964e+02
3.106698112726704153e+01,1.954039999999999964e+02
3.109177520637898695e+01,1.954070000000000107e+02
3.111656928549092882e+01,1.954070000000000107e+02
3.114136336460287424e+01,1.954110000000000014e+02
3.116615744371481966e+01,1.954110000000000014e+02
3.119095152282676509e+01,1.954110000000000014e+02
3.121574560193871051e+01,1.954110000000000014e+02
3.124053968105065593e+01,1.954110000000000014e+02
3.126533376016259780e+01,1.954159999999999968e+02
3.129012783927454322e+01,1.954159999999999968e+02
3.131492191838648864e+01,1.954159999999999968e+02
3.133971599749843406e+01,1.954159999999999968e+02
3.136451007661037949e+01,1.954159999999999968e+02
3.138930415572232491e+01,1.954159999999999968e+02
3.141409823483427033e+01,1.954159999999999968e+02
3.143889231394621220e+01,1.954219999999999970e+02
3.146368639305815762e+01,1.954219999999999970e+02
3.148848047217010304e+01,1.954389999999999930e+02
3.151327455128204846e+01,1.954389999999999930e+02
3.153806863039399389e+01,1.954389999999999930e+02
3.156286270950593931e+01,1.954389999999999930e+02
3.158765678861788118e+01,1.954389999999999930e+02
3.161245086772982660e+01,1.954389999999999930e+02
3.163724494684177202e+01,1.954639999999999986e+02
3.166203902595371744e+01,1.954639999999999986e+02
3.168683310506566286e+01,1.954639999999999986e+02
3.171162718417760829e+01,1.954639999999999986e+02
3.173642126328955726e+01,1.954639999999999986e+02
3.176121534240149913e+01,1.954639999999999986e+02
3.178600942151344455e+01,1.954639999999999986e+02
3.181080350062538997e+01,1.954639999999999986e+02
3.183559757973733539e+01,1.954639999999999986e+02
3.186039165884928082e+01,1.954639999999999986e+02
3.188518573796122624e+01,1.954639999999999986e+02
3.190997981707317166e+01,1.954869999999999948e+02
3.193477389618511353e+01,1.954869999999999948e+02
3.195956797529705895e+01,1.954869999999999948e+02
3.198436205440900437e+01,1.954869999999999948e+02
3.200915613352094624e+01,1.954869999999999948e+02
3.203395021263289522e+01,1.955149999999999864e+02
3.205874429174483708e+01,1.955149999999999864e+02
3.208353837085678606e+01,1.955149999999999864e+02
3.210833244996872793e+01,1.955180000000000007e+02
3.213312652908067690e+01,1.955879999999999939e+02
3.215792060819261877e+01,1.956100000000000136e+02
3.218271468730456064e+01,1.956100000000000136e+02
3.220750876641650962e+01,1.955989999999999895e+02
3.223230284552845148e+01,1.955989999999999895e+02
3.225709692464040046e+01,1.955989999999999895e+02
3.228189100375234233e+01,1.956059999999999945e+02
3.230668508286429130e+01,1.956519999999999868e+02
3.233147916197623317e+01,1.956519999999999868e+02
3.235627324108817504e+01,1.956519999999999868e+02
3.238106732020012402e+01,1.956800000000000068e+02
3.240586139931206588e+01,1.957369999999999948e+02
3.243065547842401486e+01,1.957369999999999948e+02
3.245544955753595673e+01,1.957719999999999914e+02
3.248024363664790570e+01,1.957719999999999914e+02
3.250503771575984757e+01,1.957719999999999914e+02
3.252983179487178944e+01,1.957719999999999914e+02
3.255462587398373842e+01,1.957719999999999914e+02
3.257941995309568028e+01,1.957719999999999914e+02
3.260421403220762926e+01,1.957719999999999914e+02
3.262900811131957113e+01,1.957719999999999914e+02
3.265380219043152010e+01,1.957719999999999914e+02
3.267859626954346197e+01,1.957719999999999914e+02
3.270339034865540384e+01,1.957719999999999914e+02
3.272818442776735282e+01,1.957949999999999875e+02
3.275297850687929468e+01,1.957949999999999875e+02
3.277777258599124366e+01,1.957949999999999875e+02
3.280256666510318553e+01,1.958040000000000020e+02
3.282736074421512740e+01,1.958290000000000077e+02
3.285215482332707637e+01,1.958290000000000077e+02
3.287694890243901824e+01,1.958290000000000077e+02
3.290174298155096722e+01,1.958290000000000077e+02
3.292653706066291619e+01,1.958290000000000077e+02
3.295133113977485806e+01,1.958290000000000077e+02
3.297612521888680703e+01,1.958290000000000077e+02
3.300091929799874890e+01,1.958290000000000077e+02
3.302571337711069077e+01,1.958290000000000077e+02
3.305050745622263975e+01,1.958290000000000077e+02
3.307530153533458162e+01,1.958290000000000077e+02
3.310009561444653059e+01,1.958290000000000077e+02
3.312488969355847246e+01,1.958290000000000077e+02
3.314968377267042143e+01,1.958290000000000077e+02
3.317447785178236330e+01,1.958290000000000077e+02
3.319927193089430517e+01,1.958290000000000077e+02
3.322406601000625415e+01,1.958820000000000050e+02
3.324886008911819602e+01,1.958789999999999907e+02
3.327365416823014499e+01,1.958789999999999907e+02
3.329844824734208686e+01,1.958789999999999907e+02
3.332324232645402873e+01,1.958789999999999907e+02
3.334803640556597770e+01,1.958789999999999907e+02
3.337283048467791957e+01,1.959000000000000057e+02
3.339762456378986855e+01,1.959000000000000057e+02
3.342241864290181041e+01,1.959000000000000057e+02
3.344721272201375939e+01,1.959000000000000057e+02
3.347200680112570126e+01,1.959000000000000057e+02
3.349680088023764313e+01,1.959039999999999964e+02
3.352159495934959210e+01,1.959039999999999964e+02
3.354638903846153397e+01,1.959039999999999964e+02
3.357118311757348295e+01,1.959039999999999964e+02
3.359597719668542481e+01,1.959039999999999964e+02
3.362077127579737379e+01,1.959039999999999964e+02
3.364556535490931566e+01,1.959039999999999964e+02
3.367035943402126463e+01,1.959039999999999964e+02
3.369515351313320650e+01,1.959399999999999977e+02
3.371994759224515548e+01,1.959399999999999977e+02
3.374474167135709735e+01,1.959399999999999977e+02
3.376953575046904632e+01,1.959399999999999977e+02
3.379432982958098819e+01,1.959399999999999977e+02
3.381912390869293716e+01,1.959399999999999977e+02
3.384391798780487193e+01,1.959399999999999977e+02
3.386871206691682090e+01,1.959399999999999977e+02
3.389350614602876277e+01,1.959399999999999977e+02
3.391830022514071175e+01,1.959399999999999977e+02
3.394309430425265361e+01,1.959399999999999977e+02
3.396788838336460259e+01,1.960300000000000011e+02
3.399268246247654446e+01,1.960300000000000011e+02
3.401747654158849343e+01,1.960300000000000011e+02
3.404227062070043530e+01,1.960300000000000011e+02
3.406706469981238428e+01,1.960300000000000011e+02
3.409185877892432615e+01,1.960300000000000011e+02
3.411665285803627512e+01,1.960300000000000011e+02
3.414144693714820988e+01,1.960300000000000011e+02
3.416624101626015886e+01,1.960300000000000011e+02
3.419103509537210073e+01,1.960300000000000011e+02
3.421582917448404970e+01,1.960300000000000011e+02
3.424062325359599157e+01,1.960300000000000011e+02
3.426541733270794055e+01,1.960300000000000011e+02
3.429021141181988241e+01,1.960300000000000011e+02
3.431500549093183139e+01,1.960300000000000011e+02
3.433979957004377326e+01,1.960300000000000011e+02
3.436459364915572223e+01,1.961020000000000039e+02
3.438938772826766410e+01,1.961020000000000039e+02
3.441418180737961308e+01,1.961020000000000039e+02
3.443897588649155495e+01,1.961160000000000139e+02
3.446376996560350392e+01,1.961160000000000139e+02
3.448856404471543868e+01,1.961160000000000139e+02
3.451335812382738766e+01,1.961160000000000139e+02
3.453815220293932953e+01,1.961160000000000139e+02
3.456294628205127850e+01,1.961160000000000139e+02
3.458774036116322037e+01,1.961160000000000139e+02
3.461253444027516935e+01,1.961160000000000139e+02
3.463732851938711832e+01,1.961160000000000139e+02
3.466212259849906019e+01,1.961160000000000139e+02
3.468691667761100916e+01,1.961160000000000139e+02
3.471171075672295103e+01,1.961040000000000134e+02
3.473650483583490001e+01,1.961440000000000055e+02
3.476129891494684188e+01,1.961440000000000055e+02
3.478609299405879085e+01,1.961599999999999966e+02
3.481088707317072561e+01,1.961599999999999966e+02
3.483568115228267459e+01,1.961599999999999966e+02
3.486047523139461646e+01,1.961599999999999966e+02
3.488526931050656543e+01,1.961599999999999966e+02
3.491006338961850730e+01,1.961599999999999966e+02
3.493485746873045628e+01,1.961599999999999966e+02
3.495965154784239814e+01,1.961599999999999966e+02
3.498444562695434712e+01,1.961599999999999966e+02
3.500923970606628899e+01,1.961639999999999873e+02
3.503403378517823796e+01,1.961999999999999886e+02
3.505882786429017983e+01,1.961999999999999886e+02
3.508362194340212881e+01,1.961999999999999886e+02
3.510841602251407068e+01,1.961999999999999886e+02
3.513321010162601965e+01,1.961999999999999886e+02
3.515800418073795441e+01,1.961999999999999886e+02
3.518279825984990339e+01,1.961999999999999886e+02
3.520759233896184526e+01,1.961999999999999886e+02
3.523238641807379423e+01,1.961999999999999886e+02
3.525718049718573610e+01,1.961999999999999886e+02
3.528197457629768508e+01,1.962119999999999891e+02
3.530676865540962694e+01,1.962119999999999891e+02
3.533156273452157592e+01,1.962119999999999891e+02
3.535635681363351779e+01,1.962119999999999891e+02
3.538115089274546676e+01,1.962669999999999959e+02
3.540594497185740863e+01,1.962760000000000105e+02
3.543073905096935761e+01,1.963069999999999879e+02
3.545553313008129948e+01,1.963069999999999879e+02
3.548032720919324134e+01,1.963089999999999975e+02
3.550512128830518321e+01,1.963089999999999975e+02
3.552991536741713219e+01,1.963089999999999975e+02
3.555470944652907406e+01,1.963089999999999975e+02
3.557950352564102303e+01,1.963149999999999977e+02
3.560429760475296490e+01,1.963149999999999977e+02
3.562909168386491388e+01,1.963149999999999977e+02
3.565388576297685574e+01,1.963149999999999977e+02
3.567867984208880472e+01,1.963149999999999977e+02
3.570347392120074659e+01,1.963149999999999977e+02
3.572826800031269556e+01,1.963149999999999977e+02
3.575306207942463743e+01,1.963160000000000025e+02
3.577785615853658641e+01,1.963160000000000025e+02
3.580265023764852828e+01,1.963160000000000025e+02
3.582744431676047014e+01,1.963160000000000025e+02
3.585223839587241912e+01,1.963160000000000025e+02
3.587703247498436099e+01,1.963160000000000025e+02
3.590182655409630996e+01,1.963160000000000025e+02
3.592662063320825183e+01,1.963160000000000025e+02
3.595141471232020081e+01,1.963160000000000025e+02
3.597620879143214268e+01,1.963160000000000025e+02
3.600100287054409165e+01,1.963160000000000025e+02
3.602579694965603352e+01,1.963669999999999902e+02
3.605059102876798249e+01,1.963669999999999902e+02
3.607538510787992436e+01,1.963669999999999902e+02
3.610017918699187334e+01,1.963930000000000007e+02
3.612497326610380810e+01,1.964250000000000114e+02
3.614976734521575708e+01,1.964250000000000114e+02
3.617456142432769894e+01,1.964250000000000114e+02
3.619935550343964792e+01,1.964250000000000114e+02
3.622414958255158979e+01,1.964749999999999943e+02
3.624894366166353876e+01,1.964809999999999945e+02
3.627373774077548063e+01,1.965169999999999959e+02
3.629853181988742961e+01,1.965169999999999959e+02
3.632332589899937147e+01,1.965169999999999959e+02
3.634811997811132045e+01,1.965169999999999959e+02
3.637291405722326232e+01,1.965169999999999959e+02
3.639770813633521129e+01,1.965449999999999875e+02
3.642250221544715316e+01,1.965449999999999875e+02
3.644729629455910214e+01,1.966030000000000086e+02
3.647209037367103690e+01,1.966030000000000086e+02
3.649688445278298587e+01,1.966030000000000086e+02
3.652167853189492774e+01,1.966030000000000086e+02
3.654647261100687672e+01,1.966030000000000086e+02
3.657126669011881859e+01,1.966069999999999993e+02
3.659606076923076756e+01,1.966069999999999993e+02
3.662085484834270943e+01,1.966069999999999993e+02
3.664564892745465841e+01,1.966069999999999993e+02
3.667044300656660027e+01,1.966069999999999993e+02
3.669523708567854925e+01,1.965999999999999943e+02
3.672003116479049112e+01,1.965999999999999943e+02
3.674482524390244009e+01,1.966160000000000139e+02
3.676961932301438196e+01,1.966160000000000139e+02
3.679441340212632383e+01,1.966179999999999950e+02
3.681920748123826570e+01,1.966179999999999950e+02
3.684400156035021467e+01,1.966179999999999950e+02
3.686879563946215654e+01,1.966179999999999950e+02
3.689358971857410552e+01,1.966179999999999950e+02
3.691838379768604739e+01,1.966220000000000141e+02
3.694317787679799636e+01,1.966220000000000141e+02
3.696797195590994534e+01,1.966270000000000095e+02
3.699276603502188721e+01,1.966270000000000095e+02
3.701756011413383618e+01,1.966270000000000095e+02
3.704235419324577805e+01,1.966270000000000095e+02
3.706714827235772702e+01,1.966270000000000095e+02
3.709194235146966889e+01,1.966260000000000048e+02
3.711673643058161787e+01,1.966260000000000048e+02
3.714153050969355263e+01,1.966260000000000048e+02
3.716632458880550161e+01,1.966260000000000048e+02
3.719111866791744347e+01,1.966260000000000048e+02
3.721591274702939245e+01,1.966279999999999859e+02
3.724070682614133432e+01,1.966279999999999859e+02
3.726550090525328329e+01,1.966279999999999859e+02
3.729029498436522516e+01,1.966279999999999859e+02
3.731508906347717414e+01,1.966279999999999859e+02
3.733988314258911601e+01,1.966279999999999859e+02
3.736467722170106498e+01,1.966539999999999964e+02
3.738947130081300685e+01,1.966539999999999964e+02
3.741426537992495582e+01,1.966550000000000011e+02
3.743905945903689769e+01,1.966550000000000011e+02
3.746385353814883956e+01,1.966620000000000061e+02
3.748864761726078143e+01,1.966620000000000061e+02
3.751344169637273041e+01,1.966620000000000061e+02
3.753823577548467227e+01,1.966620000000000061e+02
3.756302985459662125e+01,1.966620000000000061e+02
3.758782393370856312e+01,1.966620000000000061e+02
3.761261801282051209e+01,1.966620000000000061e+02
3.763741209193245396e+01,1.966620000000000061e+02
3.766220617104440294e+01,1.966620000000000061e+02
3.768700025015634480e+01,1.966620000000000061e+02
3.771179432926829378e+01,1.966620000000000061e+02
3.773658840838023565e+01,1.966620000000000061e+02
3.776138248749218462e+01,1.966620000000000061e+02
3.778617656660411939e+01,1.966620000000000061e+02
3.781097064571606836e+01,1.966620000000000061e+02
3.783576472482801023e+01,1.966620000000000061e+02
3.786055880393995920e+01,1.966620000000000061e+02
3.788535288305190107e+01,1.966639999999999873e+02
3.791014696216385005e+01,1.966649999999999920e+02
3.793494104127579192e+01,1.966649999999999920e+02
3.795973512038774089e+01,1.966649999999999920e+02
3.798452919949968276e+01,1.966649999999999920e+02
3.800932327861163174e+01,1.966649999999999920e+02
3.803411735772357360e+01,1.966649999999999920e+02
3.805891143683552258e+01,1.966779999999999973e+02
3.808370551594746445e+01,1.966779999999999973e+02
3.810849959505940632e+01,1.966779999999999973e+02
3.813329367417135529e+01,1.966779999999999973e+02
3.815808775328329716e+01,1.966779999999999973e+02
3.818288183239524614e+01,1.966779999999999973e+02
3.820767591150718800e+01,1.966779999999999973e+02
3.823246999061913698e+01,1.966779999999999973e+02
3.825726406973107885e+01,1.966779999999999973e+02
3.828205814884302782e+01,1.966779999999999973e+02
3.830685222795496969e+01,1.966779999999999973e+02
3.833164630706691867e+01,1.966779999999999973e+02
3.835644038617886054e+01,1.966779999999999973e+02
3.838123446529080951e+01,1.966779999999999973e+02
3.840602854440275138e+01,1.967299999999999898e+02
3.843082262351470035e+01,1.967299999999999898e+02
3.845561670262663512e+01,1.967299999999999898e+02
3.848041078173858409e+01,1.967299999999999898e+02
3.850520486085052596e+01,1.967299999999999898e+02
3.852999893996247494e+01,1.967299999999999898e+02
3.855479301907441680e+01,1.967299999999999898e+02
3.857958709818636578e+01,1.967299999999999898e+02
3.860438117729830765e+01,1.967299999999999898e+02
3.862917525641025662e+01,1.967299999999999898e+02
3.865396933552219849e+01,1.967299999999999898e+02
3.867876341463414747e+01,1.967680000000000007e+02
3.870355749374608934e+01,1.967680000000000007e+02
3.872835157285803831e+01,1.967680000000000007e+02
3.875314565196998018e+01,1.967680000000000007e+02
3.877793973108192205e+01,1.968199999999999932e+02
3.880273381019386392e+01,1.968199999999999932e+02
3.882752788930581289e+01,1.968199999999999932e+02
3.885232196841775476e+01,1.968199999999999932e+02
3.887711604752970374e+01,1.968199999999999932e+02
3.890191012664164560e+01,1.968199999999999932e+02
3.892670420575359458e+01,1.968940000000000055e+02
3.895149828486553645e+01,1.968940000000000055e+02
3.897629236397748542e+01,1.968940000000000055e+02
3.900108644308942729e+01,1.968940000000000055e+02
3.902588052220137627e+01,1.968940000000000055e+02
3.905067460131331813e+01,1.968940000000000055e+02
3.907546868042526711e+01,1.968940000000000055e+02
3.910026275953720187e+01,1.969000000000000057e+02
3.912505683864915085e+01,1.969000000000000057e+02
3.914985091776109272e+01,1.969000000000000057e+02
3.917464499687304169e+01,1.969000000000000057e+02
3.919943907598498356e+01,1.969000000000000057e+02
3.922423315509693253e+01,1.969010000000000105e+02
3.924902723420888151e+01,1.969010000000000105e+02
3.927382131332082338e+01,1.969329999999999927e+02
3.929861539243277235e+01,1.969329999999999927e+02
3.932340947154471422e+01,1.969329999999999927e+02
3.934820355065666320e+01,1.969329999999999927e+02
3.937299762976860507e+01,1.969329999999999927e+02
3.939779170888055404e+01,1.969329999999999927e+02
3.942258578799248880e+01,1.969559999999999889e+02
3.944737986710443778e+01,1.969559999999999889e+02
3.947217394621637965e+01,1.969559999999999889e+02
3.949696802532832862e+01,1.969530000000000030e+02
3.952176210444027049e+01,1.969530000000000030e+02
3.954655618355221947e+01,1.969530000000000030e+02
3.957135026266416133e+01,1.969530000000000030e+02
3.959614434177611031e+01,1.969530000000000030e+02
3.962093842088805218e+01,1.969960000000000093e+02
3.964573250000000115e+01,1.970010000000000048e+02


==> plots/ransac/data/ransac_ori_100.csv <==
0.000000000000000000e+00,7.267000000000000171e+01
1.737527118644067656e-02,7.923000000000000398e+01
3.475054237288135311e-02,1.982199999999999989e+02
5.212581355932203314e-02,2.639399999999999977e+02
6.950108474576270623e-02,2.638700000000000045e+02
8.687635593220338626e-02,2.789200000000000159e+02
1.042516271186440663e-01,3.124599999999999795e+02
1.216268983050847463e-01,3.252699999999999818e+02
1.390021694915254125e-01,3.391600000000000250e+02
1.563774406779661064e-01,3.516700000000000159e+02
1.737527118644067725e-01,3.620799999999999841e+02
1.911279830508474664e-01,3.623600000000000136e+02
2.085032542372881326e-01,3.683299999999999841e+02
2.258785254237287987e-01,3.744800000000000182e+02
2.432537966101694926e-01,3.744800000000000182e+02
2.606290677966101588e-01,3.755600000000000023e+02
2.780043389830508249e-01,3.774599999999999795e+02
2.953796101694914911e-01,3.841899999999999977e+02
3.127548813559322127e-01,3.884300000000000068e+02
3.301301525423728789e-01,3.888899999999999864e+02
3.475054237288135450e-01,3.888899999999999864e+02
3.648806949152542667e-01,3.898199999999999932e+02
3.822559661016949328e-01,3.906800000000000068e+02
3.996312372881355435e-01,3.905299999999999727e+02
4.170065084745762651e-01,3.907699999999999818e+02
4.343817796610169313e-01,3.907699999999999818e+02
4.517570508474575974e-01,3.908399999999999750e+02
4.691323220338982636e-01,3.913299999999999841e+02
4.865075932203389852e-01,3.918500000000000227e+02
5.038828644067796514e-01,3.918500000000000227e+02
5.212581355932203175e-01,3.928100000000000023e+02
5.386334067796609837e-01,3.932799999999999727e+02
5.560086779661016498e-01,3.932799999999999727e+02
5.733839491525424270e-01,3.934700000000000273e+02
5.907592203389829821e-01,3.939599999999999795e+02
6.081344915254237593e-01,3.941499999999999773e+02
6.255097627118644255e-01,3.943700000000000045e+02
6.428850338983049806e-01,3.943700000000000045e+02
6.602603050847457578e-01,3.947900000000000205e+02
6.776355762711864239e-01,3.947900000000000205e+02
6.950108474576270901e-01,3.947900000000000205e+02
7.123861186440677562e-01,3.947900000000000205e+02
7.297613898305085334e-01,3.948500000000000227e+02
7.471366610169490885e-01,3.949200000000000159e+02
7.645119322033898657e-01,3.949200000000000159e+02
7.818872033898305318e-01,3.949200000000000159e+02
7.992624745762710869e-01,3.957099999999999795e+02
8.166377457627118641e-01,3.959300000000000068e+02
8.340130169491525303e-01,3.959300000000000068e+02
8.513882881355931964e-01,3.960299999999999727e+02
8.687635593220338626e-01,3.960299999999999727e+02
8.861388305084745287e-01,3.960299999999999727e+02
9.035141016949151949e-01,3.963199999999999932e+02
9.208893728813559720e-01,3.968000000000000114e+02
9.382646440677965272e-01,3.968199999999999932e+02
9.556399152542371933e-01,3.970500000000000114e+02
9.730151864406779705e-01,3.970500000000000114e+02
9.903904576271185256e-01,3.970600000000000023e+02
1.007765728813559303e+00,3.971499999999999773e+02
1.025141000000000080e+00,3.974100000000000250e+02


==> plots/ransac/data/ransac_ori_200.csv <==
0.000000000000000000e+00,4.528999999999999915e+01
1.615217676767677010e-02,4.842999999999999972e+01
3.230435353535354021e-02,4.892000000000000171e+01
4.845653030303030684e-02,4.942999999999999972e+01
6.460870707070708041e-02,4.967999999999999972e+01
8.076088383838384011e-02,5.213000000000000256e+01
9.691306060606061368e-02,6.178000000000000114e+01
1.130652373737373872e-01,6.618999999999999773e+01
1.292174141414141608e-01,6.687999999999999545e+01
1.453695909090909066e-01,6.820999999999999375e+01
1.615217676767676802e-01,7.143999999999999773e+01
1.776739444444444538e-01,7.526000000000000512e+01
1.938261212121212274e-01,1.284799999999999898e+02
2.099782979797980009e-01,1.284799999999999898e+02
2.261304747474747745e-01,1.290800000000000125e+02
2.422826515151515203e-01,1.294499999999999886e+02
2.584348282828283216e-01,1.695399999999999920e+02
2.745870050505050397e-01,1.699499999999999886e+02
2.907391818181818133e-01,1.706100000000000136e+02
3.068913585858585868e-01,1.700200000000000102e+02
3.230435353535353604e-01,1.873499999999999943e+02
3.391957121212121340e-01,1.885000000000000000e+02
3.553478888888889076e-01,1.885000000000000000e+02
3.715000656565656811e-01,1.885000000000000000e+02
3.876522424242424547e-01,1.885000000000000000e+02
4.038044191919192283e-01,1.957599999999999909e+02
4.199565959595960019e-01,1.961200000000000045e+02
4.361087727272727754e-01,1.961200000000000045e+02
4.522609494949495490e-01,2.210399999999999920e+02
4.684131262626262671e-01,2.210399999999999920e+02
4.845653030303030406e-01,2.405300000000000011e+02
5.007174797979798697e-01,2.405300000000000011e+02
5.168696565656566433e-01,2.405300000000000011e+02
5.330218333333334169e-01,2.405300000000000011e+02
5.491740101010100794e-01,2.405300000000000011e+02
5.653261868686869640e-01,2.408600000000000136e+02
5.814783636363636266e-01,2.440000000000000000e+02
5.976305404040405111e-01,2.442299999999999898e+02
6.137827171717171737e-01,2.443000000000000114e+02
6.299348939393939473e-01,2.443000000000000114e+02
6.460870707070707208e-01,2.516599999999999966e+02
6.622392474747474944e-01,2.516599999999999966e+02
6.783914242424242680e-01,2.516599999999999966e+02
6.945436010101010416e-01,2.516599999999999966e+02
7.106957777777778151e-01,2.516599999999999966e+02
7.268479545454545887e-01,2.517299999999999898e+02
7.430001313131313623e-01,2.517299999999999898e+02
7.591523080808081358e-01,2.515500000000000114e+02
7.753044848484849094e-01,2.515500000000000114e+02
7.914566616161616830e-01,2.517299999999999898e+02
8.076088383838384566e-01,2.517299999999999898e+02
8.237610151515152301e-01,2.517299999999999898e+02
8.399131919191920037e-01,2.517299999999999898e+02
8.560653686868686663e-01,2.517299999999999898e+02
8.722175454545455509e-01,2.517299999999999898e+02
8.883697222222222134e-01,2.517299999999999898e+02
9.045218989898990980e-01,2.516599999999999966e+02
9.206740757575757605e-01,2.520099999999999909e+02
9.368262525252525341e-01,2.520099999999999909e+02
9.529784292929293077e-01,2.520099999999999909e+02
9.691306060606060813e-01,2.623700000000000045e+02
9.852827828282829659e-01,2.623700000000000045e+02
1.001434959595959739e+00,2.666800000000000068e+02
1.017587136363636402e+00,2.690000000000000000e+02
1.033739313131313287e+00,2.689700000000000273e+02
1.049891489898989949e+00,2.691299999999999955e+02
1.066043666666666834e+00,2.691299999999999955e+02
1.082195843434343496e+00,2.712400000000000091e+02
1.098348020202020159e+00,2.712400000000000091e+02
1.114500196969697043e+00,2.712400000000000091e+02
1.130652373737373928e+00,2.712400000000000091e+02
1.146804550505050369e+00,2.752500000000000000e+02
1.162956727272727253e+00,2.752500000000000000e+02
1.179108904040404138e+00,2.752500000000000000e+02
1.195261080808081022e+00,2.759700000000000273e+02
1.211413257575757463e+00,2.759700000000000273e+02
1.227565434343434347e+00,2.759700000000000273e+02
1.243717611111111232e+00,2.759700000000000273e+02
1.259869787878787895e+00,2.769399999999999977e+02
1.276021964646464779e+00,2.786800000000000068e+02
1.292174141414141442e+00,2.786800000000000068e+02
1.308326318181818326e+00,2.832900000000000205e+02
1.324478494949494989e+00,2.847400000000000091e+02
1.340630671717171873e+00,2.847400000000000091e+02
1.356782848484848536e+00,2.847400000000000091e+02
1.372935025252525199e+00,2.847400000000000091e+02
1.389087202020202083e+00,2.848799999999999955e+02
1.405239378787878968e+00,2.853199999999999932e+02
1.421391555555555630e+00,2.853199999999999932e+02
1.437543732323232293e+00,2.857900000000000205e+02
1.453695909090909177e+00,2.857900000000000205e+02
1.469848085858586062e+00,2.857900000000000205e+02
1.486000262626262725e+00,2.857900000000000205e+02
1.502152439393939387e+00,2.857900000000000205e+02
1.518304616161616272e+00,2.857900000000000205e+02
1.534456792929293156e+00,2.857900000000000205e+02
1.550608969696969819e+00,2.857900000000000205e+02
1.566761146464646481e+00,2.857900000000000205e+02
1.582913323232323366e+00,2.857900000000000205e+02
1.599065500000000029e+00,2.857900000000000205e+02


==> plots/ransac/data/ransac_ori_300.csv <==
0.000000000000000000e+00,2.021000000000000085e+01
1.489893609022556291e-02,2.033999999999999986e+01
2.979787218045112582e-02,2.287999999999999901e+01
4.469680827067668699e-02,2.337999999999999901e+01
5.959574436090225164e-02,2.391000000000000014e+01
7.449468045112782322e-02,2.573999999999999844e+01
8.939361654135337398e-02,2.839000000000000057e+01
1.042925526315789525e-01,2.939000000000000057e+01
1.191914887218045033e-01,2.953999999999999915e+01
1.340904248120300679e-01,3.039000000000000057e+01
1.489893609022556464e-01,3.192999999999999972e+01
1.638882969924811972e-01,3.192999999999999972e+01
1.787872330827067480e-01,3.365999999999999659e+01
1.936861691729322987e-01,6.118999999999999773e+01
2.085851052631579050e-01,6.146000000000000085e+01
2.234840413533834558e-01,6.392999999999999972e+01
2.383829774436090065e-01,6.392999999999999972e+01
2.532819135338345573e-01,6.412000000000000455e+01
2.681808496240601358e-01,6.575000000000000000e+01
2.830797857142856588e-01,6.575000000000000000e+01
2.979787218045112929e-01,6.575000000000000000e+01
3.128776578947368159e-01,6.575000000000000000e+01
3.277765939849623944e-01,6.887000000000000455e+01
3.426755300751879729e-01,6.887000000000000455e+01
3.575744661654134959e-01,6.898000000000000398e+01
3.724734022556390745e-01,6.915000000000000568e+01
3.873723383458645975e-01,6.915000000000000568e+01
4.022712744360901760e-01,6.915000000000000568e+01
4.171702105263158100e-01,6.937000000000000455e+01
4.320691466165413330e-01,6.948999999999999488e+01
4.469680827067669115e-01,6.948999999999999488e+01
4.618670187969924346e-01,6.948999999999999488e+01
4.767659548872180131e-01,7.179000000000000625e+01
4.916648909774435916e-01,7.179000000000000625e+01
5.065638270676691146e-01,7.179000000000000625e+01
5.214627631578947486e-01,7.179000000000000625e+01
5.363616992481202717e-01,7.204000000000000625e+01
5.512606353383457947e-01,7.204000000000000625e+01
5.661595714285713177e-01,7.207999999999999829e+01
5.810585075187969517e-01,7.589000000000000057e+01
5.959574436090225857e-01,7.589000000000000057e+01
6.108563796992481087e-01,7.589000000000000057e+01
6.257553157894736318e-01,1.040000000000000000e+02
6.406542518796991548e-01,1.040000000000000000e+02
6.555531879699247888e-01,1.040799999999999983e+02
6.704521240601503118e-01,1.047900000000000063e+02
6.853510601503759458e-01,1.183700000000000045e+02
7.002499962406013578e-01,1.183700000000000045e+02
7.151489323308269919e-01,1.183700000000000045e+02
7.300478684210526259e-01,1.183700000000000045e+02
7.449468045112781489e-01,1.183700000000000045e+02
7.598457406015037829e-01,1.183700000000000045e+02
7.747446766917291949e-01,1.183700000000000045e+02
7.896436127819548290e-01,1.325600000000000023e+02
8.045425488721803520e-01,1.325600000000000023e+02
8.194414849624059860e-01,1.391500000000000057e+02
8.343404210526316200e-01,1.391500000000000057e+02
8.492393571428570320e-01,1.478199999999999932e+02
8.641382932330826661e-01,1.478199999999999932e+02
8.790372293233081891e-01,1.480099999999999909e+02
8.939361654135338231e-01,1.480099999999999909e+02
9.088351015037593461e-01,1.480099999999999909e+02
9.237340375939848691e-01,1.668400000000000034e+02
9.386329736842103921e-01,1.668400000000000034e+02
9.535319097744360262e-01,1.673700000000000045e+02
9.684308458646616602e-01,1.673700000000000045e+02
9.833297819548871832e-01,1.673700000000000045e+02
9.982287180451127062e-01,1.681599999999999966e+02
1.013127654135338229e+00,1.681599999999999966e+02
1.028026590225563863e+00,1.681599999999999966e+02
1.042925526315789497e+00,1.681599999999999966e+02
1.057824462406015131e+00,1.681599999999999966e+02
1.072723398496240543e+00,1.681599999999999966e+02
1.087622334586466177e+00,1.681599999999999966e+02
1.102521270676691589e+00,1.681599999999999966e+02
1.117420206766917223e+00,1.681599999999999966e+02
1.132319142857142635e+00,1.681599999999999966e+02
1.147218078947368269e+00,1.681599999999999966e+02
1.162117015037593903e+00,1.681599999999999966e+02
1.177015951127819537e+00,1.681599999999999966e+02
1.191914887218045171e+00,1.681599999999999966e+02
1.206813823308270583e+00,1.681599999999999966e+02
1.221712759398496217e+00,1.681599999999999966e+02
1.236611695488721852e+00,1.681599999999999966e+02
1.251510631578947264e+00,1.681599999999999966e+02
1.266409567669172676e+00,1.681599999999999966e+02
1.281308503759398310e+00,1.681599999999999966e+02
1.296207439849623944e+00,1.681599999999999966e+02
1.311106375939849578e+00,1.681599999999999966e+02
1.326005312030075212e+00,1.685600000000000023e+02
1.340904248120300624e+00,1.685600000000000023e+02
1.355803184210526258e+00,1.687299999999999898e+02
1.370702120300751892e+00,1.687299999999999898e+02
1.385601056390977526e+00,1.687299999999999898e+02
1.400499992481202716e+00,1.687299999999999898e+02
1.415398928571428350e+00,1.687299999999999898e+02
1.430297864661653984e+00,1.687299999999999898e+02
1.445196800751879618e+00,1.687299999999999898e+02
1.460095736842105252e+00,1.719600000000000080e+02
1.474994672932330664e+00,1.719600000000000080e+02
1.489893609022556298e+00,1.719600000000000080e+02
1.504792545112781932e+00,1.719600000000000080e+02
1.519691481203007566e+00,1.719600000000000080e+02
1.534590417293233200e+00,1.766200000000000045e+02
1.549489353383458390e+00,1.766200000000000045e+02
1.564388289473684024e+00,1.766200000000000045e+02
1.579287225563909658e+00,1.766200000000000045e+02
1.594186161654135292e+00,1.766200000000000045e+02
1.609085097744360704e+00,1.766200000000000045e+02
1.623984033834586338e+00,1.766200000000000045e+02
1.638882969924811972e+00,1.766200000000000045e+02
1.653781906015037606e+00,1.770900000000000034e+02
1.668680842105263240e+00,1.770900000000000034e+02
1.683579778195488652e+00,1.770900000000000034e+02
1.698478714285714064e+00,1.770900000000000034e+02
1.713377650375939698e+00,1.770900000000000034e+02
1.728276586466165332e+00,1.770900000000000034e+02
1.743175522556390744e+00,1.770900000000000034e+02
1.758074458646616378e+00,1.770900000000000034e+02
1.772973394736842012e+00,1.769799999999999898e+02
1.787872330827067646e+00,1.769799999999999898e+02
1.802771266917293280e+00,1.769799999999999898e+02
1.817670203007518692e+00,1.769799999999999898e+02
1.832569139097744326e+00,1.769799999999999898e+02
1.847468075187969738e+00,1.769799999999999898e+02
1.862367011278195372e+00,1.781299999999999955e+02
1.877265947368420784e+00,1.781299999999999955e+02
1.892164883458646418e+00,1.781299999999999955e+02
1.907063819548872052e+00,1.790600000000000023e+02
1.921962755639097686e+00,1.790600000000000023e+02
1.936861691729323320e+00,1.790600000000000023e+02
1.951760627819548732e+00,1.790600000000000023e+02
1.966659563909774366e+00,1.790600000000000023e+02
1.981558499999999778e+00,1.790600000000000023e+02
1.996457436090225412e+00,1.790600000000000023e+02
2.011356372180451046e+00,1.790600000000000023e+02
2.026255308270676458e+00,1.790600000000000023e+02
2.041154244360902315e+00,1.790600000000000023e+02
2.056053180451127727e+00,1.790600000000000023e+02
2.070952116541353139e+00,1.790600000000000023e+02
2.085851052631578995e+00,1.790600000000000023e+02
2.100749988721804407e+00,1.790600000000000023e+02
2.115648924812030263e+00,1.790600000000000023e+02
2.130547860902255231e+00,1.790600000000000023e+02
2.145446796992481087e+00,1.790600000000000023e+02
2.160345733082706499e+00,1.790600000000000023e+02
2.175244669172932355e+00,1.791999999999999886e+02
2.190143605263157767e+00,1.791999999999999886e+02
2.205042541353383179e+00,1.791999999999999886e+02
2.219941477443609035e+00,1.798499999999999943e+02
2.234840413533834447e+00,1.798499999999999943e+02
2.249739349624060303e+00,1.798499999999999943e+02
2.264638285714285271e+00,1.798499999999999943e+02
2.279537221804511127e+00,1.798499999999999943e+02
2.294436157894736539e+00,1.798499999999999943e+02
2.309335093984962395e+00,1.798499999999999943e+02
2.324234030075187807e+00,1.798499999999999943e+02
2.339132966165413663e+00,1.798499999999999943e+02
2.354031902255639075e+00,1.798799999999999955e+02
2.368930838345864487e+00,1.798799999999999955e+02
2.383829774436090343e+00,1.798799999999999955e+02
2.398728710526315311e+00,1.798799999999999955e+02
2.413627646616541167e+00,1.798799999999999955e+02
2.428526582706766579e+00,1.798799999999999955e+02
2.443425518796992435e+00,1.798799999999999955e+02
2.458324454887217847e+00,1.838899999999999864e+02
2.473223390977443703e+00,1.838899999999999864e+02
2.488122327067669115e+00,1.838899999999999864e+02
2.503021263157894527e+00,1.838899999999999864e+02
2.517920199248120383e+00,1.838899999999999864e+02
2.532819135338345351e+00,1.838899999999999864e+02
2.547718071428571207e+00,1.838899999999999864e+02
2.562617007518796619e+00,1.838899999999999864e+02
2.577515943609022475e+00,1.838899999999999864e+02
2.592414879699247887e+00,1.838899999999999864e+02
2.607313815789473743e+00,1.848199999999999932e+02
2.622212751879699155e+00,1.848100000000000023e+02
2.637111687969925011e+00,1.848100000000000023e+02
2.652010624060150423e+00,1.848100000000000023e+02
2.666909560150375391e+00,1.848100000000000023e+02
2.681808496240601247e+00,1.858799999999999955e+02
2.696707432330826659e+00,1.858799999999999955e+02
2.711606368421052515e+00,1.858799999999999955e+02
2.726505304511277927e+00,1.858799999999999955e+02
2.741404240601503783e+00,1.858799999999999955e+02
2.756303176691729195e+00,1.858799999999999955e+02
2.771202112781955051e+00,1.858799999999999955e+02
2.786101048872180463e+00,1.858799999999999955e+02
2.800999984962405431e+00,1.858799999999999955e+02
2.815898921052631287e+00,1.858799999999999955e+02
2.830797857142856699e+00,1.858799999999999955e+02
2.845696793233082555e+00,1.863700000000000045e+02
2.860595729323307967e+00,1.863700000000000045e+02
2.875494665413533824e+00,1.863700000000000045e+02
2.890393601503759236e+00,1.863700000000000045e+02
2.905292537593985092e+00,1.865999999999999943e+02
2.920191473684210504e+00,1.866200000000000045e+02
2.935090409774435471e+00,1.866200000000000045e+02
2.949989345864661328e+00,1.866200000000000045e+02
2.964888281954886740e+00,1.866200000000000045e+02
2.979787218045112596e+00,1.866200000000000045e+02
2.994686154135338008e+00,1.866200000000000045e+02
3.009585090225563864e+00,1.866200000000000045e+02
3.024484026315789276e+00,1.887700000000000102e+02
3.039382962406015132e+00,1.887700000000000102e+02
3.054281898496240544e+00,1.887700000000000102e+02
3.069180834586466400e+00,1.887700000000000102e+02
3.084079770676691368e+00,1.887700000000000102e+02
3.098978706766916780e+00,1.887700000000000102e+02
3.113877642857142636e+00,1.887700000000000102e+02
3.128776578947368048e+00,1.887700000000000102e+02
3.143675515037593904e+00,1.887700000000000102e+02
3.158574451127819316e+00,1.887700000000000102e+02
3.173473387218045172e+00,1.887700000000000102e+02
3.188372323308270584e+00,1.891999999999999886e+02
3.203271259398496440e+00,1.891999999999999886e+02
3.218170195488721408e+00,1.891999999999999886e+02
3.233069131578946820e+00,1.891999999999999886e+02
3.247968067669172676e+00,1.891999999999999886e+02
3.262867003759398088e+00,1.890399999999999920e+02
3.277765939849623944e+00,1.890399999999999920e+02
3.292664875939849356e+00,1.890399999999999920e+02
3.307563812030075212e+00,1.894900000000000091e+02
3.322462748120300624e+00,1.894900000000000091e+02
3.337361684210526480e+00,1.894900000000000091e+02
3.352260620300751448e+00,1.894900000000000091e+02
3.367159556390977304e+00,1.894900000000000091e+02
3.382058492481202716e+00,1.894900000000000091e+02
3.396957428571428128e+00,1.894900000000000091e+02
3.411856364661653984e+00,1.894900000000000091e+02
3.426755300751879396e+00,1.894900000000000091e+02
3.441654236842105252e+00,1.894900000000000091e+02
3.456553172932330664e+00,1.894900000000000091e+02
3.471452109022556520e+00,1.894900000000000091e+02
3.486351045112781488e+00,1.894900000000000091e+02
3.501249981203007344e+00,1.894900000000000091e+02
3.516148917293232756e+00,1.894900000000000091e+02
3.531047853383458168e+00,1.894900000000000091e+02
3.545946789473684024e+00,1.894900000000000091e+02
3.560845725563909436e+00,1.894900000000000091e+02
3.575744661654135292e+00,1.894900000000000091e+02
3.590643597744360704e+00,1.894900000000000091e+02
3.605542533834586560e+00,1.894900000000000091e+02
3.620441469924811528e+00,1.902299999999999898e+02
3.635340406015037384e+00,1.902299999999999898e+02
3.650239342105262796e+00,1.902299999999999898e+02
3.665138278195488652e+00,1.902299999999999898e+02
3.680037214285714064e+00,1.902299999999999898e+02
3.694936150375939476e+00,1.902299999999999898e+02
3.709835086466165333e+00,1.902299999999999898e+02
3.724734022556390745e+00,1.902299999999999898e+02
3.739632958646616601e+00,1.902299999999999898e+02
3.754531894736841569e+00,1.902299999999999898e+02
3.769430830827067425e+00,1.902299999999999898e+02
3.784329766917292837e+00,1.902299999999999898e+02
3.799228703007518693e+00,1.902299999999999898e+02
3.814127639097744105e+00,1.902299999999999898e+02
3.829026575187969517e+00,1.902299999999999898e+02
3.843925511278195373e+00,1.902299999999999898e+02
3.858824447368420785e+00,1.902299999999999898e+02
3.873723383458646641e+00,1.902299999999999898e+02
3.888622319548872053e+00,1.902299999999999898e+02
3.903521255639097465e+00,1.902299999999999898e+02
3.918420191729322877e+00,1.902299999999999898e+02
3.933319127819548733e+00,1.902299999999999898e+02
3.948218063909774145e+00,1.904600000000000080e+02
3.963116999999999557e+00,1.904600000000000080e+02
3.978015936090225413e+00,1.904600000000000080e+02
3.992914872180450825e+00,1.904600000000000080e+02
4.007813808270676681e+00,1.904600000000000080e+02
4.022712744360902093e+00,1.904600000000000080e+02
4.037611680451127505e+00,1.904600000000000080e+02
4.052510616541352917e+00,1.904600000000000080e+02
4.067409552631579217e+00,1.904600000000000080e+02
4.082308488721804629e+00,1.904600000000000080e+02
4.097207424812030041e+00,1.904600000000000080e+02
4.112106360902255453e+00,1.904600000000000080e+02
4.127005296992480865e+00,1.904600000000000080e+02
4.141904233082706277e+00,1.904600000000000080e+02
4.156803169172931689e+00,1.904600000000000080e+02
4.171702105263157989e+00,1.904600000000000080e+02
4.186601041353383401e+00,1.904600000000000080e+02
4.201499977443608813e+00,1.904600000000000080e+02
4.216398913533835113e+00,1.904600000000000080e+02
4.231297849624060525e+00,1.904600000000000080e+02
4.246196785714285049e+00,1.904600000000000080e+02
4.261095721804510461e+00,1.904600000000000080e+02
4.275994657894735873e+00,1.904600000000000080e+02
4.290893593984962173e+00,1.904600000000000080e+02
4.305792530075187585e+00,1.910000000000000000e+02
4.320691466165412997e+00,1.910000000000000000e+02
4.335590402255638409e+00,1.910000000000000000e+02
4.350489338345864709e+00,1.910000000000000000e+02
4.365388274436090121e+00,1.910000000000000000e+02
4.380287210526315533e+00,1.910000000000000000e+02
4.395186146616540945e+00,1.910000000000000000e+02
4.410085082706766357e+00,1.910000000000000000e+02
4.424984018796992657e+00,1.910000000000000000e+02
4.439882954887218069e+00,1.910000000000000000e+02
4.454781890977443481e+00,1.910000000000000000e+02
4.469680827067668893e+00,1.910000000000000000e+02
4.484579763157895194e+00,1.910000000000000000e+02
4.499478699248120606e+00,1.910000000000000000e+02
4.514377635338345129e+00,1.910000000000000000e+02
4.529276571428570541e+00,1.910000000000000000e+02
4.544175507518796842e+00,1.910000000000000000e+02
4.559074443609022254e+00,1.910000000000000000e+02
4.573973379699247666e+00,1.910000000000000000e+02
4.588872315789473078e+00,1.917800000000000011e+02
4.603771251879698490e+00,1.917800000000000011e+02
4.618670187969924790e+00,1.917800000000000011e+02
4.633569124060150202e+00,1.917800000000000011e+02
4.648468060150375614e+00,1.921800000000000068e+02
4.663366996240601026e+00,1.921800000000000068e+02
4.678265932330827326e+00,1.921800000000000068e+02
4.693164868421052738e+00,1.921800000000000068e+02
4.708063804511278150e+00,1.922599999999999909e+02
4.722962740601503562e+00,1.922599999999999909e+02
4.737861676691728974e+00,1.922599999999999909e+02
4.752760612781955274e+00,1.933400000000000034e+02
4.767659548872180686e+00,1.933400000000000034e+02
4.782558484962405210e+00,1.933400000000000034e+02
4.797457421052630622e+00,1.933400000000000034e+02
4.812356357142856922e+00,1.933400000000000034e+02
4.827255293233082334e+00,1.933400000000000034e+02
4.842154229323307746e+00,1.938700000000000045e+02
4.857053165413533158e+00,1.938700000000000045e+02
4.871952101503758570e+00,1.938700000000000045e+02
4.886851037593984870e+00,1.938700000000000045e+02
4.901749973684210282e+00,1.938700000000000045e+02
4.916648909774435694e+00,1.938700000000000045e+02
4.931547845864661106e+00,1.938700000000000045e+02
4.946446781954887406e+00,1.938700000000000045e+02
4.961345718045112818e+00,1.938700000000000045e+02
4.976244654135338230e+00,1.938700000000000045e+02
4.991143590225563642e+00,1.938700000000000045e+02
5.006042526315789054e+00,1.938700000000000045e+02
5.020941462406015354e+00,1.938700000000000045e+02
5.035840398496240766e+00,1.938700000000000045e+02
5.050739334586465290e+00,1.938700000000000045e+02
5.065638270676690702e+00,1.938700000000000045e+02
5.080537206766917002e+00,1.938700000000000045e+02
5.095436142857142414e+00,1.938700000000000045e+02
5.110335078947367826e+00,1.938700000000000045e+02
5.125234015037593238e+00,1.940399999999999920e+02
5.140132951127818650e+00,1.940399999999999920e+02
5.155031887218044950e+00,1.940399999999999920e+02
5.169930823308270362e+00,1.940399999999999920e+02
5.184829759398495774e+00,1.950099999999999909e+02
5.199728695488721186e+00,1.950099999999999909e+02
5.214627631578947486e+00,1.950099999999999909e+02
5.229526567669172898e+00,1.950099999999999909e+02
5.244425503759398310e+00,1.950099999999999909e+02
5.259324439849623722e+00,1.950099999999999909e+02
5.274223375939850023e+00,1.950099999999999909e+02
5.289122312030075435e+00,1.950099999999999909e+02
5.304021248120300847e+00,1.950099999999999909e+02
5.318920184210526259e+00,1.950099999999999909e+02
5.333819120300750782e+00,1.950099999999999909e+02
5.348718056390977083e+00,1.950099999999999909e+02
5.363616992481202495e+00,1.950200000000000102e+02
5.378515928571427906e+00,1.950200000000000102e+02
5.393414864661653318e+00,1.950200000000000102e+02
5.408313800751879619e+00,1.954499999999999886e+02
5.423212736842105031e+00,1.954499999999999886e+02
5.438111672932330443e+00,1.954499999999999886e+02
5.453010609022555855e+00,1.954499999999999886e+02
5.467909545112781267e+00,1.954499999999999886e+02
5.482808481203007567e+00,1.954499999999999886e+02
5.497707417293232979e+00,1.954499999999999886e+02
5.512606353383458391e+00,1.954499999999999886e+02
5.527505289473683803e+00,1.954499999999999886e+02
5.542404225563910103e+00,1.954499999999999886e+02
5.557303161654135515e+00,1.954499999999999886e+02
5.572202097744360927e+00,1.954499999999999886e+02
5.587101033834586339e+00,1.954499999999999886e+02
5.601999969924810863e+00,1.954499999999999886e+02
5.616898906015037163e+00,1.954499999999999886e+02
5.631797842105262575e+00,1.954499999999999886e+02
5.646696778195487987e+00,1.954499999999999886e+02
5.661595714285713399e+00,1.954900000000000091e+02
5.676494650375939699e+00,1.954900000000000091e+02
5.691393586466165111e+00,1.954900000000000091e+02
5.706292522556390523e+00,1.954900000000000091e+02
5.721191458646615935e+00,1.954900000000000091e+02
5.736090394736841347e+00,1.954900000000000091e+02
5.750989330827067647e+00,1.954900000000000091e+02
5.765888266917293059e+00,1.954900000000000091e+02
5.780787203007518471e+00,1.954900000000000091e+02
5.795686139097743883e+00,1.954900000000000091e+02
5.810585075187970183e+00,1.954900000000000091e+02
5.825484011278195595e+00,1.954900000000000091e+02
5.840382947368421007e+00,1.954900000000000091e+02
5.855281883458646419e+00,1.954900000000000091e+02
5.870180819548870943e+00,1.954900000000000091e+02
5.885079755639097243e+00,1.954900000000000091e+02
5.899978691729322655e+00,1.954900000000000091e+02
5.914877627819548067e+00,1.954900000000000091e+02
5.929776563909773479e+00,1.954900000000000091e+02
5.944675499999999779e+00,1.954900000000000091e+02


==> plots/ransac/data/ransac_wadenback_one_sided_100.csv <==
0.000000000000000000e+00,8.465000000000000568e+01
1.258831879194630826e-02,1.292230000000000132e+02
2.517663758389261652e-02,1.948899999999999864e+02
3.776495637583892478e-02,2.171970000000000027e+02
5.035327516778523305e-02,2.380080000000000098e+02
6.294159395973154825e-02,2.768659999999999854e+02
7.552991275167784957e-02,2.872160000000000082e+02
8.811823154362416477e-02,2.998589999999999804e+02
1.007065503355704661e-01,3.137869999999999777e+02
1.132948691275167813e-01,3.273179999999999836e+02
1.258831879194630965e-01,3.356449999999999818e+02
1.384715067114093978e-01,3.458480000000000132e+02
1.510598255033556991e-01,3.528670000000000186e+02
1.636481442953020282e-01,3.530330000000000155e+02
1.762364630872483295e-01,3.530330000000000155e+02
1.888247818791946309e-01,3.544479999999999791e+02
2.014131006711409322e-01,3.544479999999999791e+02
2.140014194630872613e-01,3.561730000000000018e+02
2.265897382550335626e-01,3.574420000000000073e+02
2.391780570469798639e-01,3.579920000000000186e+02
2.517663758389261930e-01,3.579920000000000186e+02
2.643546946308724666e-01,3.582250000000000227e+02
2.769430134228187956e-01,3.617040000000000077e+02
2.895313322147651247e-01,3.621050000000000182e+02
3.021196510067113983e-01,3.621050000000000182e+02
3.147079697986576718e-01,3.699889999999999759e+02
3.272962885906040564e-01,3.723720000000000141e+02
3.398846073825503855e-01,3.742339999999999804e+02
3.524729261744966591e-01,3.758009999999999877e+02
3.650612449664429326e-01,3.758009999999999877e+02
3.776495637583892617e-01,3.774959999999999809e+02
3.902378825503355908e-01,3.775939999999999941e+02
4.028262013422818644e-01,3.779449999999999932e+02
4.154145201342281379e-01,3.779449999999999932e+02
4.280028389261745225e-01,3.801209999999999809e+02
4.405911577181208516e-01,3.801209999999999809e+02
4.531794765100671252e-01,3.830579999999999927e+02
4.657677953020133987e-01,3.845339999999999918e+02
4.783561140939597278e-01,3.845339999999999918e+02
4.909444328859060569e-01,3.856600000000000250e+02
5.035327516778523860e-01,3.856600000000000250e+02
5.161210704697986040e-01,3.857570000000000050e+02
5.287093892617449331e-01,3.878399999999999750e+02
5.412977080536912622e-01,3.881190000000000282e+02
5.538860268456375913e-01,3.883809999999999718e+02
5.664743456375839203e-01,3.893190000000000168e+02
5.790626644295302494e-01,3.899409999999999741e+02
5.916509832214765785e-01,3.911870000000000118e+02
6.042393020134227966e-01,3.920299999999999727e+02
6.168276208053691256e-01,3.920140000000000100e+02
6.294159395973153437e-01,3.921859999999999786e+02
6.420042583892617838e-01,3.926800000000000068e+02
6.545925771812081129e-01,3.926800000000000068e+02
6.671808959731543309e-01,3.926800000000000068e+02
6.797692147651007710e-01,3.929580000000000268e+02
6.923575335570469891e-01,3.931480000000000246e+02
7.049458523489933182e-01,3.931419999999999959e+02
7.175341711409395362e-01,3.938539999999999850e+02
7.301224899328858653e-01,3.942429999999999950e+02
7.427108087248323054e-01,3.942429999999999950e+02
7.552991275167785235e-01,3.942429999999999950e+02
7.678874463087248525e-01,3.944429999999999836e+02
7.804757651006711816e-01,3.945040000000000191e+02
7.930640838926175107e-01,3.945040000000000191e+02
8.056524026845637287e-01,3.945040000000000191e+02
8.182407214765100578e-01,3.945040000000000191e+02
8.308290402684562759e-01,3.947320000000000277e+02
8.434173590604027160e-01,3.950260000000000105e+02
8.560056778523490451e-01,3.950470000000000255e+02
8.685939966442952631e-01,3.956680000000000064e+02
8.811823154362417032e-01,3.959279999999999973e+02
8.937706342281879213e-01,3.962359999999999900e+02
9.063589530201342503e-01,3.965389999999999873e+02
9.189472718120804684e-01,3.965389999999999873e+02
9.315355906040267975e-01,3.965230000000000246e+02
9.441239093959732376e-01,3.965230000000000246e+02
9.567122281879194556e-01,3.967250000000000227e+02
9.693005469798657847e-01,3.967850000000000250e+02
9.818888657718121138e-01,3.971179999999999950e+02
9.944771845637584429e-01,3.971600000000000250e+02
1.007065503355704772e+00,3.971600000000000250e+02
1.019653822147650990e+00,3.973149999999999977e+02
1.032242140939597208e+00,3.974080000000000155e+02
1.044830459731543648e+00,3.974630000000000223e+02
1.057418778523489866e+00,3.976360000000000241e+02
1.070007097315436306e+00,3.977309999999999945e+02
1.082595416107382524e+00,3.977309999999999945e+02
1.095183734899328742e+00,3.977839999999999918e+02
1.107772053691275183e+00,3.980129999999999768e+02
1.120360372483221623e+00,3.980160000000000196e+02
1.132948691275167841e+00,3.980450000000000159e+02
1.145537010067114059e+00,3.980450000000000159e+02
1.158125328859060499e+00,3.980740000000000123e+02
1.170713647651006717e+00,3.980840000000000032e+02
1.183301966442953157e+00,3.982459999999999809e+02
1.195890285234899153e+00,3.982459999999999809e+02
1.208478604026845593e+00,3.982459999999999809e+02
1.221066922818792033e+00,3.982459999999999809e+02
1.233655241610738251e+00,3.982509999999999764e+02
1.246243560402684691e+00,3.983509999999999991e+02
1.258831879194630687e+00,3.983879999999999768e+02
1.271420197986577127e+00,3.984030000000000200e+02
1.284008516778523568e+00,3.984220000000000255e+02
1.296596835570469786e+00,3.984220000000000255e+02
1.309185154362416226e+00,3.984809999999999945e+02
1.321773473154362444e+00,3.984809999999999945e+02
1.334361791946308662e+00,3.985480000000000018e+02
1.346950110738255102e+00,3.985849999999999795e+02
1.359538429530201542e+00,3.985849999999999795e+02
1.372126748322147538e+00,3.986770000000000209e+02
1.384715067114093978e+00,3.986770000000000209e+02
1.397303385906040196e+00,3.986770000000000209e+02
1.409891704697986636e+00,3.987350000000000136e+02
1.422480023489933076e+00,3.987350000000000136e+02
1.435068342281879072e+00,3.987640000000000100e+02
1.447656661073825513e+00,3.988770000000000095e+02
1.460244979865771731e+00,3.988770000000000095e+02
1.472833298657718171e+00,3.988910000000000196e+02
1.485421617449664611e+00,3.989329999999999927e+02
1.498009936241610607e+00,3.989710000000000036e+02
1.510598255033557047e+00,3.989710000000000036e+02
1.523186573825503487e+00,3.989710000000000036e+02
1.535774892617449705e+00,3.990040000000000191e+02
1.548363211409395923e+00,3.990040000000000191e+02
1.560951530201342363e+00,3.990040000000000191e+02
1.573539848993288581e+00,3.990140000000000100e+02
1.586128167785235021e+00,3.991159999999999854e+02
1.598716486577181239e+00,3.991200000000000045e+02
1.611304805369127457e+00,3.991410000000000196e+02
1.623893124161073898e+00,3.991290000000000191e+02
1.636481442953020116e+00,3.991080000000000041e+02
1.649069761744966556e+00,3.991759999999999877e+02
1.661658080536912552e+00,3.992400000000000091e+02
1.674246399328858992e+00,3.992629999999999768e+02
1.686834718120805432e+00,3.992719999999999914e+02
1.699423036912751650e+00,3.992719999999999914e+02
1.712011355704698090e+00,3.992740000000000009e+02
1.724599674496644308e+00,3.992919999999999732e+02
1.737187993288590526e+00,3.992919999999999732e+02
1.749776312080536966e+00,3.992919999999999732e+02
1.762364630872483406e+00,3.992919999999999732e+02
1.774952949664429624e+00,3.992959999999999923e+02
1.787541268456375843e+00,3.993009999999999877e+02
1.800129587248322061e+00,3.993009999999999877e+02
1.812717906040268501e+00,3.993009999999999877e+02
1.825306224832214941e+00,3.993009999999999877e+02
1.837894543624160937e+00,3.993140000000000214e+02
1.850482862416107377e+00,3.993290000000000077e+02
1.863071181208053595e+00,3.993879999999999768e+02
1.875659500000000035e+00,3.993879999999999768e+02


==> plots/ransac/data/ransac_wadenback_one_sided_200.csv <==
0.000000000000000000e+00,2.273799999999999955e+01
9.503918546365914405e-03,3.785199999999999676e+01
1.900783709273182881e-02,3.827700000000000102e+01
2.851175563909773975e-02,6.607800000000000296e+01
3.801567418546365762e-02,6.632500000000000284e+01
4.751959273182957549e-02,6.642600000000000193e+01
5.702351127819547949e-02,6.674699999999999989e+01
6.652742982456140430e-02,6.677200000000000557e+01
7.603134837092731524e-02,7.063899999999999579e+01
8.553526691729322617e-02,1.013020000000000067e+02
9.503918546365915099e-02,1.013439999999999941e+02
1.045431040100250480e-01,1.074980000000000047e+02
1.140470225563909590e-01,1.076340000000000003e+02
1.235509411027568838e-01,1.100100000000000051e+02
1.330548596491228086e-01,1.121790000000000020e+02
1.425587781954887057e-01,1.122450000000000045e+02
1.520626967418546305e-01,1.136610000000000014e+02
1.615666152882205553e-01,1.155630000000000024e+02
1.710705338345864523e-01,1.304970000000000141e+02
1.805744523809523772e-01,1.305279999999999916e+02
1.900783709273183020e-01,1.478470000000000084e+02
1.995822894736841713e-01,1.489799999999999898e+02
2.090862080200500961e-01,1.715140000000000100e+02
2.185901265664160209e-01,1.715140000000000100e+02
2.280940451127819180e-01,1.908050000000000068e+02
2.375979636591478428e-01,1.908050000000000068e+02
2.471018822055137676e-01,1.910219999999999914e+02
2.566058007518797202e-01,1.910279999999999916e+02
2.661097192982456172e-01,1.910310000000000059e+02
2.756136378446114588e-01,1.910310000000000059e+02
2.851175563909774113e-01,1.910310000000000059e+02
2.946214749373433084e-01,1.910529999999999973e+02
3.041253934837092610e-01,1.911250000000000000e+02
3.136293120300751580e-01,1.911260000000000048e+02
3.231332305764411106e-01,1.983120000000000118e+02
3.326371491228070076e-01,1.983259999999999934e+02
3.421410676691729047e-01,2.121829999999999927e+02
3.516449862155388018e-01,2.127700000000000102e+02
3.611489047619047543e-01,2.128060000000000116e+02
3.706528233082706514e-01,2.274000000000000057e+02
3.801567418546366040e-01,2.274000000000000057e+02
3.896606604010025010e-01,2.345099999999999909e+02
3.991645789473683426e-01,2.345099999999999909e+02
4.086684974937342951e-01,2.345099999999999909e+02
4.181724160401001922e-01,2.345099999999999909e+02
4.276763345864661447e-01,2.345099999999999909e+02
4.371802531328320418e-01,2.396649999999999920e+02
4.466841716791979944e-01,2.396810000000000116e+02
4.561880902255638359e-01,2.396810000000000116e+02
4.656920087719297885e-01,2.435910000000000082e+02
4.751959273182956855e-01,2.436049999999999898e+02
4.846998458646616381e-01,2.436150000000000091e+02
4.942037644110275352e-01,2.437379999999999995e+02
5.037076829573934322e-01,2.437379999999999995e+02
5.132116015037594403e-01,2.437379999999999995e+02
5.227155200501252263e-01,2.437379999999999995e+02
5.322194385964912344e-01,2.437379999999999995e+02
5.417233571428571315e-01,2.440039999999999907e+02
5.512272756892229175e-01,2.450910000000000082e+02
5.607311942355889256e-01,2.450910000000000082e+02
5.702351127819548227e-01,2.450910000000000082e+02
5.797390313283207197e-01,2.450980000000000132e+02
5.892429498746866168e-01,2.475989999999999895e+02
5.987468684210526249e-01,2.475989999999999895e+02
6.082507869674185219e-01,2.475989999999999895e+02
6.177547055137844190e-01,2.480660000000000025e+02
6.272586240601503160e-01,2.480660000000000025e+02
6.367625426065163241e-01,2.556030000000000086e+02
6.462664611528822212e-01,2.582690000000000055e+02
6.557703796992481182e-01,2.582690000000000055e+02
6.652742982456140153e-01,2.582690000000000055e+02
6.747782167919798013e-01,2.582690000000000055e+02
6.842821353383458094e-01,2.583190000000000168e+02
6.937860538847117065e-01,2.583190000000000168e+02
7.032899724310776035e-01,2.583190000000000168e+02
7.127938909774435006e-01,2.583190000000000168e+02
7.222978095238095086e-01,2.583190000000000168e+02
7.318017280701754057e-01,2.583190000000000168e+02
7.413056466165413028e-01,2.583190000000000168e+02
7.508095651629071998e-01,2.602420000000000186e+02
7.603134837092732079e-01,2.602420000000000186e+02
7.698174022556391050e-01,2.625140000000000100e+02
7.793213208020050020e-01,2.625140000000000100e+02
7.888252393483708991e-01,2.625140000000000100e+02
7.983291578947366851e-01,2.625629999999999882e+02
8.078330764411026932e-01,2.629660000000000082e+02
8.173369949874685902e-01,2.629660000000000082e+02
8.268409135338344873e-01,2.629660000000000082e+02
8.363448320802003844e-01,2.629660000000000082e+02
8.458487506265663924e-01,2.629660000000000082e+02
8.553526691729322895e-01,2.631019999999999754e+02
8.648565877192981866e-01,2.644820000000000277e+02
8.743605062656640836e-01,2.644820000000000277e+02
8.838644248120300917e-01,2.664169999999999732e+02
8.933683433583959888e-01,2.664169999999999732e+02
9.028722619047618858e-01,2.664169999999999732e+02
9.123761804511276718e-01,2.664169999999999732e+02
9.218800989974935689e-01,2.664169999999999732e+02
9.313840175438595770e-01,2.664169999999999732e+02
9.408879360902254740e-01,2.664279999999999973e+02
9.503918546365913711e-01,2.670179999999999723e+02
9.598957731829572682e-01,2.681929999999999836e+02
9.693996917293232762e-01,2.692719999999999914e+02
9.789036102756891733e-01,2.692719999999999914e+02
9.884075288220550703e-01,2.692719999999999914e+02
9.979114473684209674e-01,2.692719999999999914e+02
1.007415365914786864e+00,2.692719999999999914e+02
1.016919284461152762e+00,2.692719999999999914e+02
1.026423203007518881e+00,2.692719999999999914e+02
1.035927121553884556e+00,2.692719999999999914e+02
1.045431040100250453e+00,2.692719999999999914e+02
1.054934958646616350e+00,2.692719999999999914e+02
1.064438877192982469e+00,2.692649999999999864e+02
1.073942795739348366e+00,2.692649999999999864e+02
1.083446714285714263e+00,2.692649999999999864e+02
1.092950632832080160e+00,2.692649999999999864e+02
1.102454551378445835e+00,2.709739999999999895e+02
1.111958469924811954e+00,2.722219999999999800e+02
1.121462388471177851e+00,2.722219999999999800e+02
1.130966307017543748e+00,2.722219999999999800e+02
1.140470225563909645e+00,2.722219999999999800e+02
1.149974144110275764e+00,2.722219999999999800e+02
1.159478062656641439e+00,2.722219999999999800e+02
1.168981981203007559e+00,2.722219999999999800e+02
1.178485899749373234e+00,2.723919999999999959e+02
1.187989818295739353e+00,2.723919999999999959e+02
1.197493736842105250e+00,2.734039999999999964e+02
1.206997655388471147e+00,2.734039999999999964e+02
1.216501573934837044e+00,2.734039999999999964e+02
1.226005492481202719e+00,2.734039999999999964e+02
1.235509411027568838e+00,2.743109999999999786e+02
1.245013329573934735e+00,2.749649999999999750e+02
1.254517248120300632e+00,2.778109999999999786e+02
1.264021166666666529e+00,2.796580000000000155e+02
1.273525085213032648e+00,2.796580000000000155e+02
1.283029003759398323e+00,2.796580000000000155e+02
1.292532922305764442e+00,2.796580000000000155e+02
1.302036840852130117e+00,2.796580000000000155e+02
1.311540759398496236e+00,2.796580000000000155e+02
1.321044677944862134e+00,2.796580000000000155e+02
1.330548596491228031e+00,2.798279999999999745e+02
1.340052515037593928e+00,2.798279999999999745e+02
1.349556433583959603e+00,2.807479999999999905e+02
1.359060352130325722e+00,2.807479999999999905e+02
1.368564270676691619e+00,2.807479999999999905e+02
1.378068189223057516e+00,2.812690000000000055e+02
1.387572107769423413e+00,2.812690000000000055e+02
1.397076026315789532e+00,2.812789999999999964e+02
1.406579944862155207e+00,2.813999999999999773e+02
1.416083863408521326e+00,2.813999999999999773e+02
1.425587781954887001e+00,2.814499999999999886e+02
1.435091700501253120e+00,2.819519999999999982e+02
1.444595619047619017e+00,2.819519999999999982e+02
1.454099537593984914e+00,2.846850000000000023e+02
1.463603456140350811e+00,2.846850000000000023e+02
1.473107374686716486e+00,2.846850000000000023e+02
1.482611293233082606e+00,2.853299999999999841e+02
1.492115211779448503e+00,2.853299999999999841e+02
1.501619130325814400e+00,2.853299999999999841e+02
1.511123048872180297e+00,2.853299999999999841e+02
1.520626967418546416e+00,2.853299999999999841e+02
1.530130885964912091e+00,2.853299999999999841e+02
1.539634804511278210e+00,2.853299999999999841e+02
1.549138723057643885e+00,2.853299999999999841e+02
1.558642641604010004e+00,2.853299999999999841e+02
1.568146560150375901e+00,2.853299999999999841e+02
1.577650478696741798e+00,2.863820000000000050e+02
1.587154397243107695e+00,2.863820000000000050e+02
1.596658315789473370e+00,2.863820000000000050e+02
1.606162234335839489e+00,2.867130000000000223e+02
1.615666152882205386e+00,2.867130000000000223e+02
1.625170071428571283e+00,2.867130000000000223e+02
1.634673989974937180e+00,2.867130000000000223e+02
1.644177908521303300e+00,2.867130000000000223e+02
1.653681827067668975e+00,2.867130000000000223e+02
1.663185745614035094e+00,2.867130000000000223e+02
1.672689664160400769e+00,2.868620000000000232e+02
1.682193582706766888e+00,2.868960000000000150e+02
1.691697501253132785e+00,2.871449999999999818e+02
1.701201419799498682e+00,2.871449999999999818e+02
1.710705338345864579e+00,2.871449999999999818e+02
1.720209256892230254e+00,2.883070000000000164e+02
1.729713175438596373e+00,2.883070000000000164e+02
1.739217093984962270e+00,2.883070000000000164e+02
1.748721012531328167e+00,2.883070000000000164e+02
1.758224931077694064e+00,2.885590000000000259e+02
1.767728849624060183e+00,2.885590000000000259e+02
1.777232768170425858e+00,2.885590000000000259e+02
1.786736686716791978e+00,2.891460000000000150e+02
1.796240605263157653e+00,2.893260000000000218e+02
1.805744523809523772e+00,2.893260000000000218e+02
1.815248442355889669e+00,2.893260000000000218e+02
1.824752360902255344e+00,2.893260000000000218e+02
1.834256279448621463e+00,2.893260000000000218e+02
1.843760197994987138e+00,2.893260000000000218e+02
1.853264116541353257e+00,2.893260000000000218e+02
1.862768035087719154e+00,2.893260000000000218e+02
1.872271953634085051e+00,2.893260000000000218e+02
1.881775872180450948e+00,2.898100000000000023e+02
1.891279790726817067e+00,2.899039999999999964e+02
1.900783709273182742e+00,2.899039999999999964e+02
1.910287627819548861e+00,2.899039999999999964e+02
1.919791546365914536e+00,2.899039999999999964e+02
1.929295464912280655e+00,2.899039999999999964e+02
1.938799383458646552e+00,2.899560000000000173e+02
1.948303302005012227e+00,2.900099999999999909e+02
1.957807220551378347e+00,2.901909999999999741e+02
1.967311139097744244e+00,2.901909999999999741e+02
1.976815057644110141e+00,2.904820000000000277e+02
1.986318976190476038e+00,2.904820000000000277e+02
1.995822894736841935e+00,2.904820000000000277e+02
2.005326813283207610e+00,2.906139999999999759e+02
2.014830731829573729e+00,2.912029999999999745e+02
2.024334650375939848e+00,2.916469999999999914e+02
2.033838568922305523e+00,2.916469999999999914e+02
2.043342487468671642e+00,2.919289999999999736e+02
2.052846406015037761e+00,2.923849999999999909e+02
2.062350324561403436e+00,2.923849999999999909e+02
2.071854243107769111e+00,2.923849999999999909e+02
2.081358161654135230e+00,2.923849999999999909e+02
2.090862080200500905e+00,2.924540000000000077e+02
2.100365998746867024e+00,2.924540000000000077e+02
2.109869917293232700e+00,2.924540000000000077e+02
2.119373835839598819e+00,2.927320000000000277e+02
2.128877754385964938e+00,2.930760000000000218e+02
2.138381672932330613e+00,2.932440000000000282e+02
2.147885591478696732e+00,2.934049999999999727e+02
2.157389510025062407e+00,2.934049999999999727e+02
2.166893428571428526e+00,2.934049999999999727e+02
2.176397347117794201e+00,2.934049999999999727e+02
2.185901265664160320e+00,2.934049999999999727e+02
2.195405184210526439e+00,2.934049999999999727e+02
2.204909102756891670e+00,2.935110000000000241e+02
2.214413021303257789e+00,2.935110000000000241e+02
2.223916939849623908e+00,2.935110000000000241e+02
2.233420858395990027e+00,2.935110000000000241e+02
2.242924776942355702e+00,2.935110000000000241e+02
2.252428695488721377e+00,2.935110000000000241e+02
2.261932614035087497e+00,2.935110000000000241e+02
2.271436532581453616e+00,2.935110000000000241e+02
2.280940451127819291e+00,2.935110000000000241e+02
2.290444369674185410e+00,2.935110000000000241e+02
2.299948288220551529e+00,2.935110000000000241e+02
2.309452206766917204e+00,2.937160000000000082e+02
2.318956125313282879e+00,2.937160000000000082e+02
2.328460043859648998e+00,2.938759999999999764e+02
2.337963962406015117e+00,2.938759999999999764e+02
2.347467880952380792e+00,2.938759999999999764e+02
2.356971799498746467e+00,2.938940000000000055e+02
2.366475718045112586e+00,2.938940000000000055e+02
2.375979636591478705e+00,2.938940000000000055e+02
2.385483555137844380e+00,2.938940000000000055e+02
2.394987473684210499e+00,2.939069999999999823e+02
2.404491392230576174e+00,2.939069999999999823e+02
2.413995310776942294e+00,2.939069999999999823e+02
2.423499229323307969e+00,2.939069999999999823e+02
2.433003147869674088e+00,2.939069999999999823e+02
2.442507066416040207e+00,2.939759999999999991e+02
2.452010984962405438e+00,2.939759999999999991e+02
2.461514903508771557e+00,2.939759999999999991e+02
2.471018822055137676e+00,2.939759999999999991e+02
2.480522740601503795e+00,2.939789999999999850e+02
2.490026659147869470e+00,2.939789999999999850e+02
2.499530577694235589e+00,2.939789999999999850e+02
2.509034496240601264e+00,2.939789999999999850e+02
2.518538414786967383e+00,2.939789999999999850e+02
2.528042333333333058e+00,2.939789999999999850e+02
2.537546251879699177e+00,2.939789999999999850e+02
2.547050170426065296e+00,2.939789999999999850e+02
2.556554088972430527e+00,2.942980000000000018e+02
2.566058007518796646e+00,2.942980000000000018e+02
2.575561926065162766e+00,2.942980000000000018e+02
2.585065844611528885e+00,2.943009999999999877e+02
2.594569763157894560e+00,2.945860000000000127e+02
2.604073681704260235e+00,2.945860000000000127e+02
2.613577600250626354e+00,2.945860000000000127e+02
2.623081518796992473e+00,2.946030000000000086e+02
2.632585437343358148e+00,2.946030000000000086e+02
2.642089355889724267e+00,2.946030000000000086e+02
2.651593274436089942e+00,2.948550000000000182e+02
2.661097192982456061e+00,2.949800000000000182e+02
2.670601111528821736e+00,2.949800000000000182e+02
2.680105030075187855e+00,2.949800000000000182e+02
2.689608948621553974e+00,2.949800000000000182e+02
2.699112867167919205e+00,2.949800000000000182e+02
2.708616785714285324e+00,2.949800000000000182e+02
2.718120704260651443e+00,2.949990000000000236e+02
2.727624622807017563e+00,2.949990000000000236e+02
2.737128541353383238e+00,2.950099999999999909e+02
2.746632459899749357e+00,2.951759999999999877e+02
2.756136378446115032e+00,2.955960000000000036e+02
2.765640296992481151e+00,2.956150000000000091e+02
2.775144215538846826e+00,2.956150000000000091e+02
2.784648134085212945e+00,2.956150000000000091e+02
2.794152052631579064e+00,2.956150000000000091e+02
2.803655971177944295e+00,2.956150000000000091e+02
2.813159889724310414e+00,2.957210000000000036e+02
2.822663808270676533e+00,2.957210000000000036e+02
2.832167726817042652e+00,2.957210000000000036e+02
2.841671645363408327e+00,2.957210000000000036e+02
2.851175563909774002e+00,2.957300000000000182e+02
2.860679482456140121e+00,2.957470000000000141e+02
2.870183401002506240e+00,2.957470000000000141e+02
2.879687319548871915e+00,2.957470000000000141e+02
2.889191238095238035e+00,2.959490000000000123e+02
2.898695156641603710e+00,2.959490000000000123e+02
2.908199075187969829e+00,2.959490000000000123e+02
2.917702993734335504e+00,2.959399999999999977e+02
2.927206912280701623e+00,2.959399999999999977e+02
2.936710830827067742e+00,2.959399999999999977e+02
2.946214749373432973e+00,2.959830000000000041e+02
2.955718667919799092e+00,2.959830000000000041e+02
2.965222586466165211e+00,2.959830000000000041e+02
2.974726505012531330e+00,2.959830000000000041e+02
2.984230423558897005e+00,2.959830000000000041e+02
2.993734342105263124e+00,2.959830000000000041e+02
3.003238260651628799e+00,2.960710000000000264e+02
3.012742179197994918e+00,2.960710000000000264e+02
3.022246097744360593e+00,2.960710000000000264e+02
3.031750016290726712e+00,2.960710000000000264e+02
3.041253934837092832e+00,2.960710000000000264e+02
3.050757853383458063e+00,2.960710000000000264e+02
3.060261771929824182e+00,2.960710000000000264e+02
3.069765690476190301e+00,2.960699999999999932e+02
3.079269609022556420e+00,2.962060000000000173e+02
3.088773527568922095e+00,2.962060000000000173e+02
3.098277446115287770e+00,2.962060000000000173e+02
3.107781364661653889e+00,2.962060000000000173e+02
3.117285283208020008e+00,2.962060000000000173e+02
3.126789201754385683e+00,2.962459999999999809e+02
3.136293120300751802e+00,2.962549999999999955e+02
3.145797038847117477e+00,2.962549999999999955e+02
3.155300957393483596e+00,2.962549999999999955e+02
3.164804875939849271e+00,2.964019999999999868e+02
3.174308794486215390e+00,2.964019999999999868e+02
3.183812713032581510e+00,2.964069999999999823e+02
3.193316631578946740e+00,2.964069999999999823e+02
3.202820550125312860e+00,2.964069999999999823e+02
3.212324468671678979e+00,2.965779999999999745e+02
3.221828387218045098e+00,2.965779999999999745e+02
3.231332305764410773e+00,2.965779999999999745e+02
3.240836224310776892e+00,2.965830000000000268e+02
3.250340142857142567e+00,2.965830000000000268e+02
3.259844061403508686e+00,2.965830000000000268e+02
3.269347979949874361e+00,2.965830000000000268e+02
3.278851898496240480e+00,2.965830000000000268e+02
3.288355817042606599e+00,2.965830000000000268e+02
3.297859735588971830e+00,2.965830000000000268e+02
3.307363654135337949e+00,2.965830000000000268e+02
3.316867572681704068e+00,2.967520000000000095e+02
3.326371491228070187e+00,2.968210000000000264e+02
3.335875409774435862e+00,2.969130000000000109e+02
3.345379328320801537e+00,2.969130000000000109e+02
3.354883246867167657e+00,2.969130000000000109e+02
3.364387165413533776e+00,2.969130000000000109e+02
3.373891083959899451e+00,2.969130000000000109e+02
3.383395002506265570e+00,2.969130000000000109e+02
3.392898921052631245e+00,2.969130000000000109e+02
3.402402839598997364e+00,2.969130000000000109e+02
3.411906758145363039e+00,2.969159999999999968e+02
3.421410676691729158e+00,2.969159999999999968e+02
3.430914595238095277e+00,2.969159999999999968e+02
3.440418513784460508e+00,2.969159999999999968e+02
3.449922432330826627e+00,2.969159999999999968e+02
3.459426350877192746e+00,2.969159999999999968e+02
3.468930269423558865e+00,2.972119999999999891e+02
3.478434187969924540e+00,2.972259999999999991e+02
3.487938106516290659e+00,2.972730000000000246e+02
3.497442025062656334e+00,2.972730000000000246e+02
3.506945943609022454e+00,2.973269999999999982e+02
3.516449862155388129e+00,2.973269999999999982e+02
3.525953780701754248e+00,2.973269999999999982e+02
3.535457699248120367e+00,2.973269999999999982e+02
3.544961617794485598e+00,2.973269999999999982e+02
3.554465536340851717e+00,2.974429999999999836e+02
3.563969454887217836e+00,2.974429999999999836e+02
3.573473373433583955e+00,2.974429999999999836e+02
3.582977291979949630e+00,2.974820000000000277e+02
3.592481210526315305e+00,2.974820000000000277e+02
3.601985129072681424e+00,2.974820000000000277e+02
3.611489047619047543e+00,2.974820000000000277e+02
3.620992966165413218e+00,2.974820000000000277e+02
3.630496884711779337e+00,2.975110000000000241e+02
3.640000803258145012e+00,2.976879999999999882e+02
3.649504721804510687e+00,2.977440000000000282e+02
3.659008640350876806e+00,2.977440000000000282e+02
3.668512558897242926e+00,2.977500000000000000e+02
3.678016477443609045e+00,2.977500000000000000e+02
3.687520395989974276e+00,2.977500000000000000e+02
3.697024314536340395e+00,2.977500000000000000e+02
3.706528233082706514e+00,2.978290000000000077e+02
3.716032151629072633e+00,2.978340000000000032e+02
3.725536070175438308e+00,2.979859999999999900e+02
3.735039988721804427e+00,2.979859999999999900e+02
3.744543907268170102e+00,2.979859999999999900e+02
3.754047825814536221e+00,2.979859999999999900e+02
3.763551744360901896e+00,2.979859999999999900e+02
3.773055662907268015e+00,2.979859999999999900e+02
3.782559581453634134e+00,2.979859999999999900e+02
3.792063499999999809e+00,2.979859999999999900e+02


==> plots/ransac/data/ransac_wadenback_one_sided_300.csv <==
0.000000000000000000e+00,1.576999999999999957e+00
8.061559412132582661e-03,2.217000000000000082e+00
1.612311882426516532e-02,2.633000000000000007e+00
2.418467823639774625e-02,2.939000000000000057e+00
3.224623764853033064e-02,3.205999999999999961e+00
4.030779706066291851e-02,3.625000000000000000e+00
4.836935647279549250e-02,4.809000000000000163e+00
5.643091588492808036e-02,1.127899999999999991e+01
6.449247529706066129e-02,1.150399999999999956e+01
7.255403470919324915e-02,1.289000000000000057e+01
8.061559412132583702e-02,1.404199999999999982e+01
8.867715353345842488e-02,1.511800000000000033e+01
9.673871294559098499e-02,1.522499999999999964e+01
1.048002723577235729e-01,1.527200000000000024e+01
1.128618317698561607e-01,1.533500000000000085e+01
1.209233911819887486e-01,1.541900000000000048e+01
1.289849505941213226e-01,1.548600000000000065e+01
1.370465100062538966e-01,2.174800000000000111e+01
1.451080694183864983e-01,2.187999999999999901e+01
1.531696288305190723e-01,2.189900000000000091e+01
1.612311882426516740e-01,2.206400000000000006e+01
1.692927476547842480e-01,2.209199999999999875e+01
1.773543070669168498e-01,2.279400000000000048e+01
1.854158664790493960e-01,2.280799999999999983e+01
1.934774258911819700e-01,2.286199999999999832e+01
2.015389853033145717e-01,2.321300000000000097e+01
2.096005447154471457e-01,2.406299999999999883e+01
2.176621041275797475e-01,2.408299999999999841e+01
2.257236635397123214e-01,2.492099999999999937e+01
2.337852229518449232e-01,2.494200000000000017e+01
2.418467823639774972e-01,2.553800000000000026e+01
2.499083417761100989e-01,3.675000000000000000e+01
2.579699011882426452e-01,3.675800000000000267e+01
2.660314606003752469e-01,3.797800000000000153e+01
2.740930200125077931e-01,3.823899999999999721e+01
2.821545794246403949e-01,3.824499999999999744e+01
2.902161388367729966e-01,3.842999999999999972e+01
2.982776982489055984e-01,4.530499999999999972e+01
3.063392576610381446e-01,4.532699999999999818e+01
3.144008170731707463e-01,4.919400000000000261e+01
3.224623764853033481e-01,4.941599999999999682e+01
3.305239358974358943e-01,4.941899999999999693e+01
3.385854953095684960e-01,4.964699999999999847e+01
3.466470547217010978e-01,4.969400000000000261e+01
3.547086141338336995e-01,4.971200000000000330e+01
3.627701735459661903e-01,4.971600000000000108e+01
3.708317329580987920e-01,5.273400000000000176e+01
3.788932923702313937e-01,5.397899999999999920e+01
3.869548517823639400e-01,5.399399999999999977e+01
3.950164111944965417e-01,5.452400000000000091e+01
4.030779706066291435e-01,5.452900000000000347e+01
4.111395300187617452e-01,5.476899999999999835e+01
4.192010894308942914e-01,5.477600000000000335e+01
4.272626488430268932e-01,5.477600000000000335e+01
4.353242082551594949e-01,5.478399999999999892e+01
4.433857676672920967e-01,5.562599999999999767e+01
4.514473270794246429e-01,5.562700000000000244e+01
4.595088864915572446e-01,5.562899999999999778e+01
4.675704459036898464e-01,5.625900000000000034e+01
4.756320053158223926e-01,5.626200000000000045e+01
4.836935647279549944e-01,5.626200000000000045e+01
4.917551241400875961e-01,5.626200000000000045e+01
4.998166835522201978e-01,5.626299999999999812e+01
5.078782429643526886e-01,5.957699999999999818e+01
5.159398023764852903e-01,6.517100000000000648e+01
5.240013617886178920e-01,6.801600000000000534e+01
5.320629212007504938e-01,6.801699999999999591e+01
5.401244806128830955e-01,7.361899999999999977e+01
5.481860400250155863e-01,7.536299999999999955e+01
5.562475994371481880e-01,7.536299999999999955e+01
5.643091588492807897e-01,8.050499999999999545e+01
5.723707182614133915e-01,8.051600000000000534e+01
5.804322776735459932e-01,8.114199999999999591e+01
5.884938370856785950e-01,8.722799999999999443e+01
5.965553964978111967e-01,8.782800000000000296e+01
6.046169559099436874e-01,8.782899999999999352e+01
6.126785153220762892e-01,8.782899999999999352e+01
6.207400747342088909e-01,8.812999999999999545e+01
6.288016341463414927e-01,8.813200000000000500e+01
6.368631935584740944e-01,8.813200000000000500e+01
6.449247529706066961e-01,8.813200000000000500e+01
6.529863123827392979e-01,8.813200000000000500e+01
6.610478717948717886e-01,8.851600000000000534e+01
6.691094312070043904e-01,9.021999999999999886e+01
6.771709906191369921e-01,9.022100000000000364e+01
6.852325500312695938e-01,9.022100000000000364e+01
6.932941094434021956e-01,9.234900000000000375e+01
7.013556688555347973e-01,9.234900000000000375e+01
7.094172282676673991e-01,9.235200000000000387e+01
7.174787876797997788e-01,9.235200000000000387e+01
7.255403470919323805e-01,9.235200000000000387e+01
7.336019065040649823e-01,9.459999999999999432e+01
7.416634659161975840e-01,9.460399999999999920e+01
7.497250253283301857e-01,9.613400000000000034e+01
7.577865847404627875e-01,9.613400000000000034e+01
7.658481441525953892e-01,9.613400000000000034e+01
7.739097035647278799e-01,9.613299999999999557e+01
7.819712629768604817e-01,9.614199999999999591e+01
7.900328223889930834e-01,9.614199999999999591e+01
7.980943818011256852e-01,9.614199999999999591e+01
8.061559412132582869e-01,9.615500000000000114e+01
8.142175006253908887e-01,9.783899999999999864e+01
8.222790600375234904e-01,1.008430000000000035e+02
8.303406194496560921e-01,1.066550000000000011e+02
8.384021788617885829e-01,1.070319999999999965e+02
8.464637382739211846e-01,1.070759999999999934e+02
8.545252976860537864e-01,1.070789999999999935e+02
8.625868570981863881e-01,1.070799999999999983e+02
8.706484165103189898e-01,1.070799999999999983e+02
8.787099759224515916e-01,1.070870000000000033e+02
8.867715353345841933e-01,1.070870000000000033e+02
8.948330947467166840e-01,1.070870000000000033e+02
9.028946541588492858e-01,1.070870000000000033e+02
9.109562135709818875e-01,1.070870000000000033e+02
9.190177729831144893e-01,1.070870000000000033e+02
9.270793323952470910e-01,1.086340000000000003e+02
9.351408918073796928e-01,1.086340000000000003e+02
9.432024512195122945e-01,1.089159999999999968e+02
9.512640106316447852e-01,1.089240000000000066e+02
9.593255700437773870e-01,1.089309999999999974e+02
9.673871294559099887e-01,1.089309999999999974e+02
9.754486888680425904e-01,1.089309999999999974e+02
9.835102482801751922e-01,1.089309999999999974e+02
9.915718076923077939e-01,1.089309999999999974e+02
9.996333671044403957e-01,1.089609999999999985e+02
1.007694926516572886e+00,1.089609999999999985e+02
1.015756485928705377e+00,1.091700000000000017e+02
1.023818045340838090e+00,1.091700000000000017e+02
1.031879604752970581e+00,1.091830000000000069e+02
1.039941164165103293e+00,1.107279999999999944e+02
1.048002723577235784e+00,1.107279999999999944e+02
1.056064282989368275e+00,1.107379999999999995e+02
1.064125842401500988e+00,1.107379999999999995e+02
1.072187401813633478e+00,1.108629999999999995e+02
1.080248961225766191e+00,1.108629999999999995e+02
1.088310520637898682e+00,1.108640000000000043e+02
1.096372080050031173e+00,1.108640000000000043e+02
1.104433639462163885e+00,1.108640000000000043e+02
1.112495198874296376e+00,1.108640000000000043e+02
1.120556758286429089e+00,1.108730000000000047e+02
1.128618317698561579e+00,1.108859999999999957e+02
1.136679877110694292e+00,1.108910000000000053e+02
1.144741436522826783e+00,1.108910000000000053e+02
1.152802995934959274e+00,1.108910000000000053e+02
1.160864555347091986e+00,1.128870000000000005e+02
1.168926114759224477e+00,1.128870000000000005e+02
1.176987674171357190e+00,1.128870000000000005e+02
1.185049233583489681e+00,1.128870000000000005e+02
1.193110792995622393e+00,1.129090000000000060e+02
1.201172352407754884e+00,1.129129999999999967e+02
1.209233911819887375e+00,1.129140000000000015e+02
1.217295471232020088e+00,1.136080000000000041e+02
1.225357030644152578e+00,1.136029999999999944e+02
1.233418590056285291e+00,1.136059999999999945e+02
1.241480149468417782e+00,1.136059999999999945e+02
1.249541708880550495e+00,1.136059999999999945e+02
1.257603268292682985e+00,1.136089999999999947e+02
1.265664827704815476e+00,1.136170000000000044e+02
1.273726387116948189e+00,1.136170000000000044e+02
1.281787946529080680e+00,1.136170000000000044e+02
1.289849505941213392e+00,1.136170000000000044e+02
1.297911065353345883e+00,1.136170000000000044e+02
1.305972624765478596e+00,1.136170000000000044e+02
1.314034184177611086e+00,1.136170000000000044e+02
1.322095743589743577e+00,1.136170000000000044e+02
1.330157303001876290e+00,1.136170000000000044e+02
1.338218862414008781e+00,1.172079999999999984e+02
1.346280421826141493e+00,1.184389999999999930e+02
1.354341981238273984e+00,1.248799999999999955e+02
1.362403540650406697e+00,1.248829999999999956e+02
1.370465100062539188e+00,1.249200000000000017e+02
1.378526659474671678e+00,1.249200000000000017e+02
1.386588218886804391e+00,1.249200000000000017e+02
1.394649778298936882e+00,1.249200000000000017e+02
1.402711337711069595e+00,1.249200000000000017e+02
1.410772897123202085e+00,1.249200000000000017e+02
1.418834456535334798e+00,1.249200000000000017e+02
1.426896015947467289e+00,1.249200000000000017e+02
1.434957575359599558e+00,1.249270000000000067e+02
1.443019134771732270e+00,1.256460000000000008e+02
1.451080694183864761e+00,1.256460000000000008e+02
1.459142253595997474e+00,1.256530000000000058e+02
1.467203813008129965e+00,1.256560000000000059e+02
1.475265372420262677e+00,1.256560000000000059e+02
1.483326931832395168e+00,1.256560000000000059e+02
1.491388491244527659e+00,1.256560000000000059e+02
1.499450050656660371e+00,1.256560000000000059e+02
1.507511610068792862e+00,1.256580000000000013e+02
1.515573169480925575e+00,1.256580000000000013e+02
1.523634728893058066e+00,1.256580000000000013e+02
1.531696288305190778e+00,1.284370000000000118e+02
1.539757847717323269e+00,1.285459999999999923e+02
1.547819407129455760e+00,1.285459999999999923e+02
1.555880966541588473e+00,1.285550000000000068e+02
1.563942525953720963e+00,1.285550000000000068e+02
1.572004085365853676e+00,1.299689999999999941e+02
1.580065644777986167e+00,1.299689999999999941e+02
1.588127204190118880e+00,1.299689999999999941e+02
1.596188763602251370e+00,1.300109999999999957e+02
1.604250323014384083e+00,1.300109999999999957e+02
1.612311882426516574e+00,1.300109999999999957e+02
1.620373441838649065e+00,1.300109999999999957e+02
1.628435001250781777e+00,1.300130000000000052e+02
1.636496560662914268e+00,1.300130000000000052e+02
1.644558120075046981e+00,1.300130000000000052e+02
1.652619679487179472e+00,1.300219999999999914e+02
1.660681238899312184e+00,1.300279999999999916e+02
1.668742798311444675e+00,1.300279999999999916e+02
1.676804357723577166e+00,1.355709999999999980e+02
1.684865917135709878e+00,1.355709999999999980e+02
1.692927476547842369e+00,1.365720000000000027e+02
1.700989035959975082e+00,1.365720000000000027e+02
1.709050595372107573e+00,1.365929999999999893e+02
1.717112154784240285e+00,1.365929999999999893e+02
1.725173714196372776e+00,1.365929999999999893e+02
1.733235273608505267e+00,1.370540000000000020e+02
1.741296833020637980e+00,1.370540000000000020e+02
1.749358392432770470e+00,1.370540000000000020e+02
1.757419951844903183e+00,1.418880000000000052e+02
1.765481511257035674e+00,1.422880000000000109e+02
1.773543070669168387e+00,1.422880000000000109e+02
1.781604630081300877e+00,1.422880000000000109e+02
1.789666189493433368e+00,1.422880000000000109e+02
1.797727748905566081e+00,1.422880000000000109e+02
1.805789308317698572e+00,1.422880000000000109e+02
1.813850867729831284e+00,1.423760000000000048e+02
1.821912427141963775e+00,1.423760000000000048e+02
1.829973986554096488e+00,1.425800000000000125e+02
1.838035545966228979e+00,1.425800000000000125e+02
1.846097105378361469e+00,1.425800000000000125e+02
1.854158664790494182e+00,1.425800000000000125e+02
1.862220224202626673e+00,1.425800000000000125e+02
1.870281783614759386e+00,1.444410000000000025e+02
1.878343343026891876e+00,1.444410000000000025e+02
1.886404902439024589e+00,1.444410000000000025e+02
1.894466461851157080e+00,1.444410000000000025e+02
1.902528021263289570e+00,1.460929999999999893e+02
1.910589580675422283e+00,1.460929999999999893e+02
1.918651140087554774e+00,1.460929999999999893e+02
1.926712699499687487e+00,1.460949999999999989e+02
1.934774258911819977e+00,1.461129999999999995e+02
1.942835818323952690e+00,1.461129999999999995e+02
1.950897377736085181e+00,1.461129999999999995e+02
1.958958937148217672e+00,1.461129999999999995e+02
1.967020496560350384e+00,1.461129999999999995e+02
1.975082055972482875e+00,1.467570000000000050e+02
1.983143615384615588e+00,1.468060000000000116e+02
1.991205174796748079e+00,1.468060000000000116e+02
1.999266734208880791e+00,1.468060000000000116e+02
2.007328293621013060e+00,1.468060000000000116e+02
2.015389853033145773e+00,1.468060000000000116e+02
2.023451412445278486e+00,1.468160000000000025e+02
2.031512971857410754e+00,1.468259999999999934e+02
2.039574531269543467e+00,1.468259999999999934e+02
2.047636090681676180e+00,1.468259999999999934e+02
2.055697650093808893e+00,1.468259999999999934e+02
2.063759209505941161e+00,1.468950000000000102e+02
2.071820768918073874e+00,1.469010000000000105e+02
2.079882328330206587e+00,1.469010000000000105e+02
2.087943887742338855e+00,1.469629999999999939e+02
2.096005447154471568e+00,1.475809999999999889e+02
2.104067006566604281e+00,1.480310000000000059e+02
2.112128565978736550e+00,1.480310000000000059e+02
2.120190125390869706e+00,1.487829999999999870e+02
2.128251684803001975e+00,1.487829999999999870e+02
2.136313244215134688e+00,1.488319999999999936e+02
2.144374803627266957e+00,1.488319999999999936e+02
2.152436363039399669e+00,1.488319999999999936e+02
2.160497922451532382e+00,1.488319999999999936e+02
2.168559481863665095e+00,1.488319999999999936e+02
2.176621041275797364e+00,1.488319999999999936e+02
2.184682600687930076e+00,1.488389999999999986e+02
2.192744160100062345e+00,1.502090000000000032e+02
2.200805719512195502e+00,1.506359999999999957e+02
2.208867278924327771e+00,1.506359999999999957e+02
2.216928838336460483e+00,1.506359999999999957e+02
2.224990397748592752e+00,1.506359999999999957e+02
2.233051957160725909e+00,1.506359999999999957e+02
2.241113516572858178e+00,1.506359999999999957e+02
2.249175075984990890e+00,1.506359999999999957e+02
2.257236635397123159e+00,1.513520000000000039e+02
2.265298194809255872e+00,1.514679999999999893e+02
2.273359754221388584e+00,1.514679999999999893e+02
2.281421313633521297e+00,1.514679999999999893e+02
2.289482873045653566e+00,1.514679999999999893e+02
2.297544432457785835e+00,1.514749999999999943e+02
2.305605991869918547e+00,1.514749999999999943e+02
2.313667551282051704e+00,1.519939999999999998e+02
2.321729110694183973e+00,1.519939999999999998e+02
2.329790670106316242e+00,1.519939999999999998e+02
2.337852229518448954e+00,1.519939999999999998e+02
2.345913788930581667e+00,1.519939999999999998e+02
2.353975348342714380e+00,1.519939999999999998e+02
2.362036907754846649e+00,1.519939999999999998e+02
2.370098467166979361e+00,1.519939999999999998e+02
2.378160026579111630e+00,1.519939999999999998e+02
2.386221585991244787e+00,1.519939999999999998e+02
2.394283145403377056e+00,1.519939999999999998e+02
2.402344704815509768e+00,1.519939999999999998e+02
2.410406264227642037e+00,1.519939999999999998e+02
2.418467823639774750e+00,1.519939999999999998e+02
2.426529383051907462e+00,1.519939999999999998e+02
2.434590942464040175e+00,1.520010000000000048e+02
2.442652501876172444e+00,1.520010000000000048e+02
2.450714061288305157e+00,1.520010000000000048e+02
2.458775620700437869e+00,1.520010000000000048e+02
2.466837180112570582e+00,1.526179999999999950e+02
2.474898739524702851e+00,1.526179999999999950e+02
2.482960298936835564e+00,1.526179999999999950e+02
2.491021858348967832e+00,1.526179999999999950e+02
2.499083417761100989e+00,1.526179999999999950e+02
2.507144977173233258e+00,1.526179999999999950e+02
2.515206536585365971e+00,1.526179999999999950e+02
2.523268095997498239e+00,1.526179999999999950e+02
2.531329655409630952e+00,1.526179999999999950e+02
2.539391214821763665e+00,1.548720000000000141e+02
2.547452774233896378e+00,1.559240000000000066e+02
2.555514333646028646e+00,1.559910000000000139e+02
2.563575893058161359e+00,1.559910000000000139e+02
2.571637452470294072e+00,1.559879999999999995e+02
2.579699011882426785e+00,1.559879999999999995e+02
2.587760571294559053e+00,1.559879999999999995e+02
2.595822130706691766e+00,1.559879999999999995e+02
2.603883690118824035e+00,1.559879999999999995e+02
2.611945249530957192e+00,1.559879999999999995e+02
2.620006808943089460e+00,1.559879999999999995e+02
2.628068368355222173e+00,1.581469999999999914e+02
2.636129927767354442e+00,1.581469999999999914e+02
2.644191487179487154e+00,1.581469999999999914e+02
2.652253046591619867e+00,1.581469999999999914e+02
2.660314606003752580e+00,1.582829999999999870e+02
2.668376165415884849e+00,1.594660000000000082e+02
2.676437724828017561e+00,1.594660000000000082e+02
2.684499284240150274e+00,1.594660000000000082e+02
2.692560843652282987e+00,1.594660000000000082e+02
2.700622403064415256e+00,1.594660000000000082e+02
2.708683962476547968e+00,1.598309999999999889e+02
2.716745521888680237e+00,1.598309999999999889e+02
2.724807081300813394e+00,1.603689999999999998e+02
2.732868640712945663e+00,1.603689999999999998e+02
2.740930200125078375e+00,1.626839999999999975e+02
2.748991759537210644e+00,1.626839999999999975e+02
2.757053318949343357e+00,1.631709999999999923e+02
2.765114878361476070e+00,1.631709999999999923e+02
2.773176437773608782e+00,1.631709999999999923e+02
2.781237997185741051e+00,1.631709999999999923e+02
2.789299556597873764e+00,1.631709999999999923e+02
2.797361116010006477e+00,1.631709999999999923e+02
2.805422675422139189e+00,1.641030000000000086e+02
2.813484234834271458e+00,1.641030000000000086e+02
2.821545794246404171e+00,1.641030000000000086e+02
2.829607353658536439e+00,1.641030000000000086e+02
2.837668913070669596e+00,1.641030000000000086e+02
2.845730472482801865e+00,1.648400000000000034e+02
2.853792031894934578e+00,1.648400000000000034e+02
2.861853591307066846e+00,1.654550000000000125e+02
2.869915150719199115e+00,1.654550000000000125e+02
2.877976710131332272e+00,1.656330000000000098e+02
2.886038269543464541e+00,1.656330000000000098e+02
2.894099828955597253e+00,1.656330000000000098e+02
2.902161388367729522e+00,1.656330000000000098e+02
2.910222947779862679e+00,1.656330000000000098e+02
2.918284507191994948e+00,1.656330000000000098e+02
2.926346066604127660e+00,1.656330000000000098e+02
2.934407626016259929e+00,1.656330000000000098e+02
2.942469185428392642e+00,1.656330000000000098e+02
2.950530744840525355e+00,1.656330000000000098e+02
2.958592304252658067e+00,1.656330000000000098e+02
2.966653863664790336e+00,1.656330000000000098e+02
2.974715423076923049e+00,1.658679999999999950e+02
2.982776982489055317e+00,1.658679999999999950e+02
2.990838541901188474e+00,1.658679999999999950e+02
2.998900101313320743e+00,1.661599999999999966e+02
3.006961660725453456e+00,1.661599999999999966e+02
3.015023220137585724e+00,1.661599999999999966e+02
3.023084779549718881e+00,1.661860000000000070e+02
3.031146338961851150e+00,1.661860000000000070e+02
3.039207898373983863e+00,1.661860000000000070e+02
3.047269457786116131e+00,1.661860000000000070e+02
3.055331017198248844e+00,1.661860000000000070e+02
3.063392576610381557e+00,1.673129999999999882e+02
3.071454136022514270e+00,1.677839999999999918e+02
3.079515695434646538e+00,1.684399999999999977e+02
3.087577254846779251e+00,1.684399999999999977e+02
3.095638814258911520e+00,1.684399999999999977e+02
3.103700373671044677e+00,1.684399999999999977e+02
3.111761933083176945e+00,1.684610000000000127e+02
3.119823492495309658e+00,1.692210000000000036e+02
3.127885051907441927e+00,1.692210000000000036e+02
3.135946611319575084e+00,1.700980000000000132e+02
3.144008170731707352e+00,1.700980000000000132e+02
3.152069730143840065e+00,1.700980000000000132e+02
3.160131289555972334e+00,1.700980000000000132e+02
3.168192848968105046e+00,1.700980000000000132e+02
3.176254408380237759e+00,1.700980000000000132e+02
3.184315967792370472e+00,1.700980000000000132e+02
3.192377527204502741e+00,1.700980000000000132e+02
3.200439086616635453e+00,1.700980000000000132e+02
3.208500646028768166e+00,1.700980000000000132e+02
3.216562205440900879e+00,1.700980000000000132e+02
3.224623764853033148e+00,1.700980000000000132e+02
3.232685324265165860e+00,1.700980000000000132e+02
3.240746883677298129e+00,1.700980000000000132e+02
3.248808443089431286e+00,1.700970000000000084e+02
3.256870002501563555e+00,1.700970000000000084e+02
3.264931561913696267e+00,1.700970000000000084e+02
3.272993121325828536e+00,1.705850000000000080e+02
3.281054680737961249e+00,1.705850000000000080e+02
3.289116240150093962e+00,1.705850000000000080e+02
3.297177799562226674e+00,1.705850000000000080e+02
3.305239358974358943e+00,1.705850000000000080e+02
3.313300918386491656e+00,1.705850000000000080e+02
3.321362477798624369e+00,1.705850000000000080e+02
3.329424037210757081e+00,1.705850000000000080e+02
3.337485596622889350e+00,1.705850000000000080e+02
3.345547156035022063e+00,1.709110000000000014e+02
3.353608715447154331e+00,1.709110000000000014e+02
3.361670274859287488e+00,1.709110000000000014e+02
3.369731834271419757e+00,1.711959999999999980e+02
3.377793393683552470e+00,1.711959999999999980e+02
3.385854953095684738e+00,1.711959999999999980e+02
3.393916512507817451e+00,1.714319999999999879e+02
3.401978071919950164e+00,1.714319999999999879e+02
3.410039631332082877e+00,1.714319999999999879e+02
3.418101190744215145e+00,1.714319999999999879e+02
3.426162750156347858e+00,1.714319999999999879e+02
3.434224309568480571e+00,1.714319999999999879e+02
3.442285868980613284e+00,1.714319999999999879e+02
3.450347428392745552e+00,1.714319999999999879e+02
3.458408987804877821e+00,1.714300000000000068e+02
3.466470547217010534e+00,1.721649999999999920e+02
3.474532106629143691e+00,1.725529999999999973e+02
3.482593666041275959e+00,1.725529999999999973e+02
3.490655225453408228e+00,1.729699999999999989e+02
3.498716784865540941e+00,1.730240000000000009e+02
3.506778344277673209e+00,1.731649999999999920e+02
3.514839903689806366e+00,1.731649999999999920e+02
3.522901463101938635e+00,1.731649999999999920e+02
3.530963022514071348e+00,1.731649999999999920e+02
3.539024581926203616e+00,1.731649999999999920e+02
3.547086141338336773e+00,1.731649999999999920e+02
3.555147700750469042e+00,1.731649999999999920e+02
3.563209260162601755e+00,1.731649999999999920e+02
3.571270819574734023e+00,1.731649999999999920e+02
3.579332378986866736e+00,1.732340000000000089e+02
3.587393938398999449e+00,1.732340000000000089e+02
3.595455497811132162e+00,1.732340000000000089e+02
3.603517057223264430e+00,1.732340000000000089e+02
3.611578616635397143e+00,1.732340000000000089e+02
3.619640176047529412e+00,1.732340000000000089e+02
3.627701735459662569e+00,1.732340000000000089e+02
3.635763294871794837e+00,1.732340000000000089e+02
3.643824854283927550e+00,1.735529999999999973e+02
3.651886413696059819e+00,1.735529999999999973e+02
3.659947973108192976e+00,1.736129999999999995e+02
3.668009532520325244e+00,1.736129999999999995e+02
3.676071091932457957e+00,1.736129999999999995e+02
3.684132651344590226e+00,1.736129999999999995e+02
3.692194210756722939e+00,1.736129999999999995e+02
3.700255770168855651e+00,1.736129999999999995e+02
3.708317329580988364e+00,1.736129999999999995e+02
3.716378888993120633e+00,1.736129999999999995e+02
3.724440448405253345e+00,1.736129999999999995e+02
3.732502007817385614e+00,1.736129999999999995e+02
3.740563567229518771e+00,1.736129999999999995e+02
3.748625126641651040e+00,1.736129999999999995e+02
3.756686686053783752e+00,1.736129999999999995e+02
3.764748245465916021e+00,1.736129999999999995e+02
3.772809804878049178e+00,1.736129999999999995e+02
3.780871364290181447e+00,1.736129999999999995e+02
3.788932923702314159e+00,1.736129999999999995e+02
3.796994483114446428e+00,1.744480000000000075e+02
3.805056042526579141e+00,1.744480000000000075e+02
3.813117601938711854e+00,1.744480000000000075e+02
3.821179161350844566e+00,1.744480000000000075e+02
3.829240720762976835e+00,1.744480000000000075e+02
3.837302280175109548e+00,1.744480000000000075e+02
3.845363839587241817e+00,1.744480000000000075e+02
3.853425398999374973e+00,1.744480000000000075e+02
3.861486958411507242e+00,1.744480000000000075e+02
3.869548517823639955e+00,1.744480000000000075e+02
3.877610077235772224e+00,1.744480000000000075e+02
3.885671636647905380e+00,1.744480000000000075e+02
3.893733196060037649e+00,1.745240000000000009e+02
3.901794755472170362e+00,1.745240000000000009e+02
3.909856314884302630e+00,1.749389999999999930e+02
3.917917874296435343e+00,1.749389999999999930e+02
3.925979433708568056e+00,1.749389999999999930e+02
3.934040993120700769e+00,1.749389999999999930e+02
3.942102552532833037e+00,1.749389999999999930e+02
3.950164111944965750e+00,1.749389999999999930e+02
3.958225671357098019e+00,1.749389999999999930e+02
3.966287230769231176e+00,1.749389999999999930e+02
3.974348790181363444e+00,1.749389999999999930e+02
3.982410349593496157e+00,1.749389999999999930e+02
3.990471909005628426e+00,1.749389999999999930e+02
3.998533468417761583e+00,1.749610000000000127e+02
4.006595027829893851e+00,1.749610000000000127e+02
4.014656587242026120e+00,1.749610000000000127e+02
4.022718146654158389e+00,1.749610000000000127e+02
4.030779706066291546e+00,1.749610000000000127e+02
4.038841265478424702e+00,1.749770000000000039e+02
4.046902824890556971e+00,1.754910000000000139e+02
4.054964384302689240e+00,1.754910000000000139e+02
4.063025943714821508e+00,1.758480000000000132e+02
4.071087503126953777e+00,1.758480000000000132e+02
4.079149062539086934e+00,1.758480000000000132e+02
4.087210621951219203e+00,1.758480000000000132e+02
4.095272181363352360e+00,1.758480000000000132e+02
4.103333740775484628e+00,1.758480000000000132e+02
4.111395300187617785e+00,1.758480000000000132e+02
4.119456859599750054e+00,1.758480000000000132e+02
4.127518419011882322e+00,1.758480000000000132e+02
4.135579978424014591e+00,1.758480000000000132e+02
4.143641537836147748e+00,1.758480000000000132e+02
4.151703097248280017e+00,1.759159999999999968e+02
4.159764656660413173e+00,1.759159999999999968e+02
4.167826216072545442e+00,1.759159999999999968e+02
4.175887775484677711e+00,1.759159999999999968e+02
4.183949334896810868e+00,1.759159999999999968e+02
4.192010894308943136e+00,1.759159999999999968e+02
4.200072453721075405e+00,1.759159999999999968e+02
4.208134013133208562e+00,1.759159999999999968e+02
4.216195572545340831e+00,1.759159999999999968e+02
4.224257131957473099e+00,1.759159999999999968e+02
4.232318691369606256e+00,1.759159999999999968e+02
4.240380250781739413e+00,1.759159999999999968e+02
4.248441810193870793e+00,1.759159999999999968e+02
4.256503369606003950e+00,1.760229999999999961e+02
4.264564929018136219e+00,1.760229999999999961e+02
4.272626488430269376e+00,1.760229999999999961e+02
4.280688047842401645e+00,1.760229999999999961e+02
4.288749607254533913e+00,1.760229999999999961e+02
4.296811166666667070e+00,1.760229999999999961e+02
4.304872726078799339e+00,1.760229999999999961e+02
4.312934285490931607e+00,1.760229999999999961e+02
4.320995844903064764e+00,1.760229999999999961e+02
4.329057404315197033e+00,1.760229999999999961e+02
4.337118963727330190e+00,1.760229999999999961e+02
4.345180523139461570e+00,1.760229999999999961e+02
4.353242082551594727e+00,1.760229999999999961e+02
4.361303641963727884e+00,1.760229999999999961e+02
4.369365201375860153e+00,1.763629999999999995e+02
4.377426760787992421e+00,1.763629999999999995e+02
4.385488320200124690e+00,1.763629999999999995e+02
4.393549879612257847e+00,1.763799999999999955e+02
4.401611439024391004e+00,1.763799999999999955e+02
4.409672998436522384e+00,1.763799999999999955e+02
4.417734557848655541e+00,1.763799999999999955e+02
4.425796117260787810e+00,1.763799999999999955e+02
4.433857676672920967e+00,1.766239999999999952e+02
4.441919236085053235e+00,1.766239999999999952e+02
4.449980795497185504e+00,1.766239999999999952e+02
4.458042354909318661e+00,1.766239999999999952e+02
4.466103914321451818e+00,1.766490000000000009e+02
4.474165473733583198e+00,1.766490000000000009e+02
4.482227033145716355e+00,1.766490000000000009e+02
4.490288592557848624e+00,1.766490000000000009e+02
4.498350151969981781e+00,1.766490000000000009e+02
4.506411711382114049e+00,1.766490000000000009e+02
4.514473270794246318e+00,1.770399999999999920e+02
4.522534830206379475e+00,1.770399999999999920e+02
4.530596389618511743e+00,1.770399999999999920e+02
4.538657949030644012e+00,1.770399999999999920e+02
4.546719508442777169e+00,1.798660000000000139e+02
4.554781067854909438e+00,1.798830000000000098e+02
4.562842627267042594e+00,1.798830000000000098e+02
4.570904186679173975e+00,1.798830000000000098e+02
4.578965746091307132e+00,1.798830000000000098e+02
4.587027305503440289e+00,1.798830000000000098e+02
4.595088864915571669e+00,1.799159999999999968e+02
4.603150424327704826e+00,1.799159999999999968e+02
4.611211983739837095e+00,1.799159999999999968e+02
4.619273543151970252e+00,1.799159999999999968e+02
4.627335102564103408e+00,1.799159999999999968e+02
4.635396661976234789e+00,1.799159999999999968e+02
4.643458221388367946e+00,1.799159999999999968e+02
4.651519780800500214e+00,1.799159999999999968e+02
4.659581340212632483e+00,1.799159999999999968e+02
4.667642899624765640e+00,1.799159999999999968e+02
4.675704459036897909e+00,1.802340000000000089e+02
4.683766018449031066e+00,1.802340000000000089e+02
4.691827577861163334e+00,1.802340000000000089e+02
4.699889137273295603e+00,1.802340000000000089e+02
4.707950696685428760e+00,1.802340000000000089e+02
4.716012256097561028e+00,1.802340000000000089e+02
4.724073815509693297e+00,1.802340000000000089e+02
4.732135374921826454e+00,1.802340000000000089e+02
4.740196934333958723e+00,1.802340000000000089e+02
4.748258493746091879e+00,1.802340000000000089e+02
4.756320053158223260e+00,1.802340000000000089e+02
4.764381612570356417e+00,1.802340000000000089e+02
4.772443171982489574e+00,1.802340000000000089e+02
4.780504731394621842e+00,1.802340000000000089e+02
4.788566290806754111e+00,1.802340000000000089e+02
4.796627850218886380e+00,1.802340000000000089e+02
4.804689409631019537e+00,1.802340000000000089e+02
4.812750969043152693e+00,1.802340000000000089e+02
4.820812528455284074e+00,1.802340000000000089e+02
4.828874087867417231e+00,1.802340000000000089e+02
4.836935647279549499e+00,1.802340000000000089e+02
4.844997206691682656e+00,1.802340000000000089e+02
4.853058766103814925e+00,1.802340000000000089e+02
4.861120325515947194e+00,1.802340000000000089e+02
4.869181884928080351e+00,1.802340000000000089e+02
4.877243444340212619e+00,1.802400000000000091e+02
4.885305003752344888e+00,1.802400000000000091e+02
4.893366563164478045e+00,1.802400000000000091e+02
4.901428122576610313e+00,1.802400000000000091e+02
4.909489681988743470e+00,1.802400000000000091e+02
4.917551241400875739e+00,1.805070000000000050e+02
4.925612800813008008e+00,1.805070000000000050e+02
4.933674360225141164e+00,1.805070000000000050e+02
4.941735919637273433e+00,1.805070000000000050e+02
4.949797479049405702e+00,1.805070000000000050e+02
4.957859038461538859e+00,1.810279999999999916e+02
4.965920597873671127e+00,1.810939999999999941e+02
4.973982157285804284e+00,1.810939999999999941e+02
4.982043716697935665e+00,1.810939999999999941e+02
4.990105276110068822e+00,1.810939999999999941e+02
4.998166835522201978e+00,1.810939999999999941e+02
5.006228394934334247e+00,1.810939999999999941e+02
5.014289954346466516e+00,1.816150000000000091e+02
5.022351513758598784e+00,1.817659999999999911e+02
5.030413073170731941e+00,1.817659999999999911e+02
5.038474632582865098e+00,1.817659999999999911e+02
5.046536191994996479e+00,1.817659999999999911e+02
5.054597751407129635e+00,1.817659999999999911e+02
5.062659310819261904e+00,1.821080000000000041e+02
5.070720870231395061e+00,1.821080000000000041e+02
5.078782429643527330e+00,1.832249999999999943e+02
5.086843989055659598e+00,1.832249999999999943e+02
5.094905548467792755e+00,1.834110000000000014e+02
5.102967107879925024e+00,1.834110000000000014e+02
5.111028667292057293e+00,1.834110000000000014e+02
5.119090226704190449e+00,1.834110000000000014e+02
5.127151786116322718e+00,1.834110000000000014e+02
5.135213345528455875e+00,1.834110000000000014e+02
5.143274904940588144e+00,1.834110000000000014e+02
5.151336464352720412e+00,1.834110000000000014e+02
5.159398023764853569e+00,1.834110000000000014e+02
5.167459583176984950e+00,1.835829999999999984e+02
5.175521142589118107e+00,1.835829999999999984e+02
5.183582702001251263e+00,1.835829999999999984e+02
5.191644261413383532e+00,1.835829999999999984e+02
5.199705820825516689e+00,1.835829999999999984e+02
5.207767380237648069e+00,1.835829999999999984e+02
5.215828939649781226e+00,1.836299999999999955e+02
5.223890499061914383e+00,1.836299999999999955e+02
5.231952058474045764e+00,1.836299999999999955e+02
5.240013617886178920e+00,1.836299999999999955e+02
5.248075177298311189e+00,1.836299999999999955e+02
5.256136736710444346e+00,1.836299999999999955e+02
5.264198296122576615e+00,1.836299999999999955e+02
5.272259855534708883e+00,1.836299999999999955e+02
5.280321414946842040e+00,1.836299999999999955e+02
5.288382974358974309e+00,1.836299999999999955e+02
5.296444533771106578e+00,1.836299999999999955e+02
5.304506093183239734e+00,1.836299999999999955e+02
5.312567652595372003e+00,1.836299999999999955e+02
5.320629212007505160e+00,1.836299999999999955e+02
5.328690771419637429e+00,1.841779999999999973e+02
5.336752330831769697e+00,1.843249999999999886e+02
5.344813890243902854e+00,1.843249999999999886e+02
5.352875449656035123e+00,1.843249999999999886e+02
5.360937009068167391e+00,1.843249999999999886e+02
5.368998568480300548e+00,1.843249999999999886e+02
5.377060127892432817e+00,1.843249999999999886e+02
5.385121687304565974e+00,1.843249999999999886e+02
5.393183246716697354e+00,1.843249999999999886e+02
5.401244806128830511e+00,1.843249999999999886e+02
5.409306365540963668e+00,1.843249999999999886e+02
5.417367924953095937e+00,1.843249999999999886e+02
5.425429484365228205e+00,1.843249999999999886e+02
5.433491043777360474e+00,1.843249999999999886e+02
5.441552603189493631e+00,1.844590000000000032e+02
5.449614162601626788e+00,1.844590000000000032e+02
5.457675722013758168e+00,1.844590000000000032e+02
5.465737281425891325e+00,1.844590000000000032e+02
5.473798840838023594e+00,1.844590000000000032e+02
5.481860400250156751e+00,1.846090000000000089e+02
5.489921959662289019e+00,1.846090000000000089e+02
5.497983519074421288e+00,1.846090000000000089e+02
5.506045078486554445e+00,1.846090000000000089e+02
5.514106637898686714e+00,1.846090000000000089e+02
5.522168197310818982e+00,1.846090000000000089e+02
5.530229756722952139e+00,1.846090000000000089e+02
5.538291316135084408e+00,1.846090000000000089e+02
5.546352875547217565e+00,1.846090000000000089e+02
5.554414434959349833e+00,1.846090000000000089e+02
5.562475994371482102e+00,1.846090000000000089e+02
5.570537553783615259e+00,1.846090000000000089e+02
5.578599113195747528e+00,1.846080000000000041e+02
5.586660672607879796e+00,1.846080000000000041e+02
5.594722232020012953e+00,1.846080000000000041e+02
5.602783791432145222e+00,1.846080000000000041e+02
5.610845350844278379e+00,1.847669999999999959e+02
5.618906910256409759e+00,1.847769999999999868e+02
5.626968469668542916e+00,1.847769999999999868e+02
5.635030029080676073e+00,1.847769999999999868e+02
5.643091588492808341e+00,1.847769999999999868e+02
5.651153147904940610e+00,1.848100000000000023e+02
5.659214707317072879e+00,1.850809999999999889e+02
5.667276266729206036e+00,1.850809999999999889e+02
5.675337826141339193e+00,1.850809999999999889e+02
5.683399385553470573e+00,1.850809999999999889e+02
5.691460944965603730e+00,1.850809999999999889e+02
5.699522504377735999e+00,1.850809999999999889e+02
5.707584063789869155e+00,1.850809999999999889e+02
5.715645623202001424e+00,1.850809999999999889e+02
5.723707182614133693e+00,1.850809999999999889e+02
5.731768742026266850e+00,1.850809999999999889e+02
5.739830301438398230e+00,1.850809999999999889e+02
5.747891860850531387e+00,1.850809999999999889e+02
5.755953420262664544e+00,1.850809999999999889e+02
5.764014979674796813e+00,1.850809999999999889e+02
5.772076539086929081e+00,1.850809999999999889e+02
5.780138098499062238e+00,1.851810000000000116e+02
5.788199657911194507e+00,1.851810000000000116e+02
5.796261217323327664e+00,1.851810000000000116e+02
5.804322776735459044e+00,1.851810000000000116e+02
5.812384336147592201e+00,1.851810000000000116e+02
5.820445895559725358e+00,1.852510000000000048e+02
5.828507454971857626e+00,1.852510000000000048e+02
5.836569014383989895e+00,1.852510000000000048e+02
5.844630573796122164e+00,1.853679999999999950e+02
5.852692133208255321e+00,1.853679999999999950e+02
5.860753692620388478e+00,1.854590000000000032e+02
5.868815252032519858e+00,1.854590000000000032e+02
5.876876811444653015e+00,1.854960000000000093e+02
5.884938370856785284e+00,1.854960000000000093e+02
5.892999930268918440e+00,1.854960000000000093e+02
5.901061489681050709e+00,1.854960000000000093e+02
5.909123049093182978e+00,1.854960000000000093e+02
5.917184608505316135e+00,1.854960000000000093e+02
5.925246167917448403e+00,1.854960000000000093e+02
5.933307727329580672e+00,1.854960000000000093e+02
5.941369286741713829e+00,1.854960000000000093e+02
5.949430846153846097e+00,1.854960000000000093e+02
5.957492405565979254e+00,1.854960000000000093e+02
5.965553964978110635e+00,1.854960000000000093e+02
5.973615524390243792e+00,1.854960000000000093e+02
5.981677083802376949e+00,1.854960000000000093e+02
5.989738643214509217e+00,1.859420000000000073e+02
5.997800202626641486e+00,1.859420000000000073e+02
6.005861762038774643e+00,1.859420000000000073e+02
6.013923321450906911e+00,1.859420000000000073e+02
6.021984880863040068e+00,1.859439999999999884e+02
6.030046440275171449e+00,1.859439999999999884e+02
6.038107999687304606e+00,1.859439999999999884e+02
6.046169559099437762e+00,1.859439999999999884e+02
6.054231118511570031e+00,1.859439999999999884e+02
6.062292677923702300e+00,1.859439999999999884e+02
6.070354237335834569e+00,1.859439999999999884e+02
6.078415796747967725e+00,1.859439999999999884e+02
6.086477356160100882e+00,1.859439999999999884e+02
6.094538915572232263e+00,1.860049999999999955e+02
6.102600474984365420e+00,1.860049999999999955e+02
6.110662034396497688e+00,1.860049999999999955e+02
6.118723593808630845e+00,1.860049999999999955e+02
6.126785153220763114e+00,1.860049999999999955e+02
6.134846712632895382e+00,1.860049999999999955e+02
6.142908272045028539e+00,1.860049999999999955e+02
6.150969831457160808e+00,1.860049999999999955e+02
6.159031390869293077e+00,1.861779999999999973e+02
6.167092950281426234e+00,1.861779999999999973e+02
6.175154509693558502e+00,1.861779999999999973e+02
6.183216069105691659e+00,1.861779999999999973e+02
6.191277628517823040e+00,1.861779999999999973e+02
6.199339187929956196e+00,1.861779999999999973e+02
6.207400747342089353e+00,1.861779999999999973e+02
6.215462306754221622e+00,1.861779999999999973e+02
6.223523866166353891e+00,1.861779999999999973e+02
6.231585425578487047e+00,1.861779999999999973e+02
6.239646984990619316e+00,1.861779999999999973e+02
6.247708544402752473e+00,1.861779999999999973e+02
6.255770103814883853e+00,1.861779999999999973e+02
6.263831663227017010e+00,1.861779999999999973e+02
6.271893222639150167e+00,1.861779999999999973e+02
6.279954782051282436e+00,1.861779999999999973e+02
6.288016341463414705e+00,1.861779999999999973e+02
6.296077900875546973e+00,1.861779999999999973e+02
6.304139460287680130e+00,1.861779999999999973e+02
6.312201019699813287e+00,1.862309999999999945e+02
6.320262579111944667e+00,1.862309999999999945e+02
6.328324138524077824e+00,1.862309999999999945e+02
6.336385697936210093e+00,1.862309999999999945e+02
6.344447257348342362e+00,1.862309999999999945e+02
6.352508816760475518e+00,1.862309999999999945e+02
6.360570376172607787e+00,1.862309999999999945e+02
6.368631935584740944e+00,1.862309999999999945e+02
6.376693494996872325e+00,1.862309999999999945e+02
6.384755054409005481e+00,1.862309999999999945e+02
6.392816613821138638e+00,1.862309999999999945e+02
6.400878173233270907e+00,1.862309999999999945e+02
6.408939732645403176e+00,1.862309999999999945e+02
6.417001292057536332e+00,1.862309999999999945e+02
6.425062851469668601e+00,1.862309999999999945e+02
6.433124410881801758e+00,1.862309999999999945e+02
6.441185970293933138e+00,1.863679999999999950e+02
6.449247529706066295e+00,1.864079999999999870e+02
6.457309089118199452e+00,1.864079999999999870e+02
6.465370648530331721e+00,1.864079999999999870e+02
6.473432207942463990e+00,1.864079999999999870e+02
6.481493767354596258e+00,1.864130000000000109e+02
6.489555326766729415e+00,1.864130000000000109e+02
6.497616886178862572e+00,1.865109999999999957e+02
6.505678445590993952e+00,1.865109999999999957e+02
6.513740005003127109e+00,1.865109999999999957e+02
6.521801564415259378e+00,1.865109999999999957e+02
6.529863123827392535e+00,1.865109999999999957e+02
6.537924683239524803e+00,1.865109999999999957e+02
6.545986242651657072e+00,1.867560000000000002e+02
6.554047802063790229e+00,1.867560000000000002e+02
6.562109361475922498e+00,1.867560000000000002e+02
6.570170920888054766e+00,1.867560000000000002e+02
6.578232480300187923e+00,1.867560000000000002e+02
6.586294039712320192e+00,1.867560000000000002e+02
6.594355599124453349e+00,1.867560000000000002e+02
6.602417158536584729e+00,1.867560000000000002e+02
6.610478717948717886e+00,1.867560000000000002e+02
6.618540277360851043e+00,1.871049999999999898e+02
6.626601836772983312e+00,1.871049999999999898e+02
6.634663396185115580e+00,1.871049999999999898e+02
6.642724955597248737e+00,1.871049999999999898e+02
6.650786515009381006e+00,1.871049999999999898e+02
6.658848074421514163e+00,1.871049999999999898e+02
6.666909633833645543e+00,1.871049999999999898e+02
6.674971193245778700e+00,1.871049999999999898e+02
6.683032752657911857e+00,1.871879999999999882e+02
6.691094312070044126e+00,1.871879999999999882e+02
6.699155871482176394e+00,1.871879999999999882e+02
6.707217430894308663e+00,1.871879999999999882e+02
6.715278990306441820e+00,1.871879999999999882e+02
6.723340549718574977e+00,1.871879999999999882e+02
6.731402109130706357e+00,1.871879999999999882e+02
6.739463668542839514e+00,1.871879999999999882e+02
6.747525227954971783e+00,1.871879999999999882e+02
6.755586787367104940e+00,1.871879999999999882e+02
6.763648346779237208e+00,1.871879999999999882e+02
6.771709906191369477e+00,1.871879999999999882e+02
6.779771465603502634e+00,1.871879999999999882e+02
6.787833025015634902e+00,1.871879999999999882e+02
6.795894584427767171e+00,1.871879999999999882e+02
6.803956143839900328e+00,1.871879999999999882e+02
6.812017703252032597e+00,1.871879999999999882e+02
6.820079262664165753e+00,1.871879999999999882e+02
6.828140822076297134e+00,1.871879999999999882e+02
6.836202381488430291e+00,1.871879999999999882e+02
6.844263940900563448e+00,1.871879999999999882e+02
6.852325500312695716e+00,1.875709999999999980e+02
6.860387059724827985e+00,1.875709999999999980e+02
6.868448619136961142e+00,1.881589999999999918e+02
6.876510178549093411e+00,1.881589999999999918e+02
6.884571737961226567e+00,1.881589999999999918e+02
6.892633297373357948e+00,1.881589999999999918e+02
6.900694856785491105e+00,1.881589999999999918e+02
6.908756416197624262e+00,1.881589999999999918e+02
6.916817975609755642e+00,1.881589999999999918e+02
6.924879535021888799e+00,1.881589999999999918e+02
6.932941094434021068e+00,1.881589999999999918e+02
6.941002653846154224e+00,1.881589999999999918e+02
6.949064213258287381e+00,1.881589999999999918e+02
6.957125772670418762e+00,1.881589999999999918e+02
6.965187332082551919e+00,1.881589999999999918e+02
6.973248891494684187e+00,1.881589999999999918e+02
6.981310450906816456e+00,1.881589999999999918e+02
6.989372010318949613e+00,1.881589999999999918e+02
6.997433569731081882e+00,1.881589999999999918e+02
7.005495129143215038e+00,1.881589999999999918e+02
7.013556688555346419e+00,1.881589999999999918e+02
7.021618247967479576e+00,1.884629999999999939e+02
7.029679807379612733e+00,1.884629999999999939e+02
7.037741366791745001e+00,1.884629999999999939e+02
7.045802926203877270e+00,1.884629999999999939e+02
7.053864485616009539e+00,1.884629999999999939e+02
7.061926045028142696e+00,1.884629999999999939e+02
7.069987604440275852e+00,1.884629999999999939e+02
7.078049163852407233e+00,1.884629999999999939e+02
7.086110723264540390e+00,1.884629999999999939e+02
7.094172282676673547e+00,1.884629999999999939e+02
7.102233842088805815e+00,1.884629999999999939e+02
7.110295401500938084e+00,1.884629999999999939e+02
7.118356960913070353e+00,1.884629999999999939e+02
7.126418520325203509e+00,1.884629999999999939e+02
7.134480079737336666e+00,1.884629999999999939e+02
7.142541639149468047e+00,1.884950000000000045e+02
7.150603198561601204e+00,1.884950000000000045e+02
7.158664757973733472e+00,1.884950000000000045e+02
7.166726317385866629e+00,1.884950000000000045e+02
7.174787876797998898e+00,1.888269999999999982e+02
7.182849436210131167e+00,1.888269999999999982e+02
7.190910995622264323e+00,1.888269999999999982e+02
7.198972555034396592e+00,1.888269999999999982e+02
7.207034114446528861e+00,1.888269999999999982e+02
7.215095673858662018e+00,1.889130000000000109e+02
7.223157233270794286e+00,1.891140000000000043e+02
7.231218792682927443e+00,1.891140000000000043e+02
7.239280352095058824e+00,1.891140000000000043e+02
7.247341911507191980e+00,1.891210000000000093e+02
7.255403470919325137e+00,1.891210000000000093e+02
7.263465030331457406e+00,1.891210000000000093e+02
7.271526589743589675e+00,1.891210000000000093e+02
7.279588149155722832e+00,1.892460000000000093e+02
7.287649708567855100e+00,1.892460000000000093e+02
7.295711267979988257e+00,1.892479999999999905e+02
7.303772827392119638e+00,1.892479999999999905e+02
7.311834386804252794e+00,1.892479999999999905e+02
7.319895946216385951e+00,1.892479999999999905e+02
7.327957505628518220e+00,1.892479999999999905e+02
7.336019065040650489e+00,1.895449999999999875e+02
7.344080624452782757e+00,1.895579999999999927e+02
7.352142183864915914e+00,1.895579999999999927e+02
7.360203743277049071e+00,1.895579999999999927e+02
7.368265302689180452e+00,1.895579999999999927e+02
7.376326862101313608e+00,1.902069999999999936e+02
7.384388421513445877e+00,1.902069999999999936e+02
7.392449980925579034e+00,1.902069999999999936e+02
7.400511540337711303e+00,1.902069999999999936e+02
7.408573099749843571e+00,1.902069999999999936e+02
7.416634659161976728e+00,1.902069999999999936e+02
7.424696218574108997e+00,1.902069999999999936e+02
7.432757777986241265e+00,1.902069999999999936e+02
7.440819337398374422e+00,1.902069999999999936e+02
7.448880896810506691e+00,1.902069999999999936e+02
7.456942456222639848e+00,1.902069999999999936e+02
7.465004015634771228e+00,1.902069999999999936e+02
7.473065575046904385e+00,1.902069999999999936e+02
7.481127134459037542e+00,1.902069999999999936e+02
7.489188693871168923e+00,1.902069999999999936e+02
7.497250253283302079e+00,1.902069999999999936e+02
7.505311812695435236e+00,1.903019999999999925e+02
7.513373372107567505e+00,1.903019999999999925e+02
7.521434931519699774e+00,1.903019999999999925e+02
7.529496490931832042e+00,1.903950000000000102e+02
7.537558050343965199e+00,1.903950000000000102e+02
7.545619609756098356e+00,1.903950000000000102e+02
7.553681169168229736e+00,1.903950000000000102e+02
7.561742728580362893e+00,1.903950000000000102e+02
7.569804287992495162e+00,1.903950000000000102e+02
7.577865847404628319e+00,1.903950000000000102e+02
7.585927406816760588e+00,1.903950000000000102e+02
7.593988966228892856e+00,1.903950000000000102e+02
7.602050525641026013e+00,1.903950000000000102e+02
7.610112085053158282e+00,1.903950000000000102e+02
7.618173644465290550e+00,1.903950000000000102e+02
7.626235203877423707e+00,1.903950000000000102e+02
7.634296763289555976e+00,1.903950000000000102e+02
7.642358322701689133e+00,1.903950000000000102e+02
7.650419882113820513e+00,1.903950000000000102e+02
7.658481441525953670e+00,1.903950000000000102e+02
7.666543000938086827e+00,1.903950000000000102e+02
7.674604560350219096e+00,1.903950000000000102e+02
7.682666119762351364e+00,1.903950000000000102e+02
7.690727679174483633e+00,1.903950000000000102e+02
7.698789238586616790e+00,1.903950000000000102e+02
7.706850797998749947e+00,1.903950000000000102e+02
7.714912357410881327e+00,1.903950000000000102e+02
7.722973916823014484e+00,1.903950000000000102e+02
7.731035476235147641e+00,1.903950000000000102e+02
7.739097035647279910e+00,1.903950000000000102e+02
7.747158595059412178e+00,1.903950000000000102e+02
7.755220154471544447e+00,1.903950000000000102e+02
7.763281713883677604e+00,1.903950000000000102e+02
7.771343273295810761e+00,1.903950000000000102e+02
7.779404832707942141e+00,1.903950000000000102e+02
7.787466392120075298e+00,1.903950000000000102e+02
7.795527951532207567e+00,1.903950000000000102e+02
7.803589510944340724e+00,1.903950000000000102e+02
7.811651070356472992e+00,1.903950000000000102e+02
7.819712629768605261e+00,1.903950000000000102e+02
7.827774189180738418e+00,1.903950000000000102e+02
7.835835748592870686e+00,1.903950000000000102e+02
7.843897308005002955e+00,1.903950000000000102e+02
7.851958867417136112e+00,1.903950000000000102e+02
7.860020426829268381e+00,1.903940000000000055e+02
7.868081986241401538e+00,1.903940000000000055e+02
7.876143545653532918e+00,1.903940000000000055e+02
7.884205105065666075e+00,1.905809999999999889e+02
7.892266664477799232e+00,1.905809999999999889e+02
7.900328223889931500e+00,1.905809999999999889e+02
7.908389783302063769e+00,1.905809999999999889e+02
7.916451342714196038e+00,1.905809999999999889e+02
7.924512902126329195e+00,1.905809999999999889e+02
7.932574461538462351e+00,1.905809999999999889e+02
7.940636020950593732e+00,1.905809999999999889e+02
7.948697580362726889e+00,1.905809999999999889e+02
7.956759139774860046e+00,1.905809999999999889e+02
7.964820699186992314e+00,1.905809999999999889e+02
7.972882258599124583e+00,1.905809999999999889e+02
7.980943818011256852e+00,1.906080000000000041e+02
7.989005377423390009e+00,1.906080000000000041e+02
7.997066936835523165e+00,1.906080000000000041e+02
8.005128496247655434e+00,1.906080000000000041e+02
8.013190055659787703e+00,1.906080000000000041e+02
8.021251615071919971e+00,1.906080000000000041e+02
8.029313174484052240e+00,1.906080000000000041e+02
8.037374733896186285e+00,1.913799999999999955e+02
8.045436293308316777e+00,1.913799999999999955e+02
8.053497852720450823e+00,1.913799999999999955e+02
8.061559412132583091e+00,1.913799999999999955e+02
8.069620971544715360e+00,1.913799999999999955e+02
8.077682530956849405e+00,1.913799999999999955e+02
8.085744090368979897e+00,1.913799999999999955e+02
8.093805649781113942e+00,1.913799999999999955e+02
8.101867209193246211e+00,1.913799999999999955e+02
8.109928768605378480e+00,1.913799999999999955e+02
8.117990328017510748e+00,1.913799999999999955e+02
8.126051887429643017e+00,1.913799999999999955e+02
8.134113446841777062e+00,1.913799999999999955e+02
8.142175006253907554e+00,1.914300000000000068e+02
8.150236565666041599e+00,1.914300000000000068e+02
8.158298125078173868e+00,1.914310000000000116e+02
8.166359684490306137e+00,1.914310000000000116e+02
8.174421243902438405e+00,1.915380000000000109e+02
8.182482803314572450e+00,1.918389999999999986e+02
8.190544362726704719e+00,1.918389999999999986e+02
8.198605922138836988e+00,1.918389999999999986e+02
8.206667481550969256e+00,1.918389999999999986e+02
8.214729040963101525e+00,1.918389999999999986e+02
8.222790600375235570e+00,1.918389999999999986e+02
8.230852159787367839e+00,1.918389999999999986e+02
8.238913719199500107e+00,1.918389999999999986e+02
8.246975278611632376e+00,1.918389999999999986e+02
8.255036838023764645e+00,1.918389999999999986e+02
8.263098397435898690e+00,1.919660000000000082e+02
8.271159956848029182e+00,1.919660000000000082e+02
8.279221516260163227e+00,1.919660000000000082e+02
8.287283075672295496e+00,1.921829999999999927e+02
8.295344635084427765e+00,1.921829999999999927e+02
8.303406194496560033e+00,1.921829999999999927e+02
8.311467753908692302e+00,1.921829999999999927e+02
8.319529313320826347e+00,1.921829999999999927e+02
8.327590872732958616e+00,1.923489999999999895e+02
8.335652432145090884e+00,1.923489999999999895e+02
8.343713991557223153e+00,1.923489999999999895e+02
8.351775550969355422e+00,1.923489999999999895e+02
8.359837110381489467e+00,1.923489999999999895e+02
8.367898669793621735e+00,1.923489999999999895e+02
8.375960229205754004e+00,1.923489999999999895e+02
8.384021788617886273e+00,1.923489999999999895e+02
8.392083348030020318e+00,1.923489999999999895e+02
8.400144907442150810e+00,1.923489999999999895e+02
8.408206466854283079e+00,1.923489999999999895e+02
8.416268026266417124e+00,1.923489999999999895e+02
8.424329585678549392e+00,1.923489999999999895e+02
8.432391145090681661e+00,1.923489999999999895e+02
8.440452704502813930e+00,1.923489999999999895e+02
8.448514263914946198e+00,1.923990000000000009e+02
8.456575823327080244e+00,1.923990000000000009e+02
8.464637382739212512e+00,1.923990000000000009e+02
8.472698942151344781e+00,1.923990000000000009e+02
8.480760501563478826e+00,1.923990000000000009e+02
8.488822060975609318e+00,1.923990000000000009e+02
8.496883620387741587e+00,1.924699999999999989e+02
8.504945179799875632e+00,1.925949999999999989e+02
8.513006739212007901e+00,1.925949999999999989e+02
8.521068298624141946e+00,1.925949999999999989e+02
8.529129858036272438e+00,1.925949999999999989e+02
8.537191417448404707e+00,1.925949999999999989e+02
8.545252976860538752e+00,1.925949999999999989e+02
8.553314536272671020e+00,1.925949999999999989e+02
8.561376095684803289e+00,1.925949999999999989e+02
8.569437655096935558e+00,1.925949999999999989e+02
8.577499214509067826e+00,1.925949999999999989e+02
8.585560773921201871e+00,1.925949999999999989e+02
8.593622333333334140e+00,1.925949999999999989e+02
8.601683892745466409e+00,1.925949999999999989e+02
8.609745452157598677e+00,1.925949999999999989e+02
8.617807011569730946e+00,1.925949999999999989e+02
8.625868570981863215e+00,1.925949999999999989e+02
8.633930130393997260e+00,1.925949999999999989e+02
8.641991689806129529e+00,1.925949999999999989e+02
8.650053249218260021e+00,1.925949999999999989e+02
8.658114808630394066e+00,1.925949999999999989e+02
8.666176368042526335e+00,1.925949999999999989e+02
8.674237927454660380e+00,1.925949999999999989e+02
8.682299486866792648e+00,1.925949999999999989e+02
8.690361046278923141e+00,1.925949999999999989e+02
8.698422605691057186e+00,1.925949999999999989e+02
8.706484165103189454e+00,1.925949999999999989e+02
8.714545724515321723e+00,1.925949999999999989e+02
8.722607283927455768e+00,1.925949999999999989e+02
8.730668843339586260e+00,1.925949999999999989e+02
8.738730402751720305e+00,1.925949999999999989e+02
8.746791962163852574e+00,1.926009999999999991e+02
8.754853521575984843e+00,1.926009999999999991e+02
8.762915080988118888e+00,1.926009999999999991e+02
8.770976640400249380e+00,1.926009999999999991e+02
8.779038199812381649e+00,1.926009999999999991e+02
8.787099759224515694e+00,1.926409999999999911e+02
8.795161318636647962e+00,1.926409999999999911e+02
8.803222878048782007e+00,1.926409999999999911e+02
8.811284437460912500e+00,1.926409999999999911e+02
8.819345996873044768e+00,1.926550000000000011e+02
8.827407556285178813e+00,1.926550000000000011e+02
8.835469115697311082e+00,1.926550000000000011e+02
8.843530675109443351e+00,1.926550000000000011e+02
8.851592234521575620e+00,1.928969999999999914e+02
8.859653793933707888e+00,1.928969999999999914e+02
8.867715353345841933e+00,1.928969999999999914e+02
8.875776912757974202e+00,1.928969999999999914e+02
8.883838472170106471e+00,1.929720000000000084e+02
8.891900031582238739e+00,1.929720000000000084e+02
8.899961590994371008e+00,1.929720000000000084e+02
8.908023150406503277e+00,1.929720000000000084e+02
8.916084709818637322e+00,1.929720000000000084e+02
8.924146269230769590e+00,1.929720000000000084e+02
8.932207828642903635e+00,1.929720000000000084e+02
8.940269388055034128e+00,1.929720000000000084e+02
8.948330947467166396e+00,1.929720000000000084e+02
8.956392506879300441e+00,1.929720000000000084e+02
8.964454066291432710e+00,1.929720000000000084e+02
8.972515625703564979e+00,1.929720000000000084e+02
8.980577185115697247e+00,1.929720000000000084e+02
8.988638744527829516e+00,1.929720000000000084e+02
8.996700303939963561e+00,1.929720000000000084e+02
9.004761863352095830e+00,1.929720000000000084e+02
9.012823422764228098e+00,1.929720000000000084e+02
9.020884982176360367e+00,1.933319999999999936e+02
9.028946541588492636e+00,1.933319999999999936e+02
9.037008101000624904e+00,1.933319999999999936e+02
9.045069660412758950e+00,1.933319999999999936e+02
9.053131219824891218e+00,1.933319999999999936e+02
9.061192779237023487e+00,1.933319999999999936e+02
9.069254338649155756e+00,1.933319999999999936e+02
9.077315898061288024e+00,1.933319999999999936e+02
9.085377457473422069e+00,1.933319999999999936e+02
9.093439016885554338e+00,1.934079999999999870e+02
9.101500576297684830e+00,1.934079999999999870e+02
9.109562135709818875e+00,1.934079999999999870e+02
9.117623695121951144e+00,1.934079999999999870e+02
9.125685254534085189e+00,1.934089999999999918e+02
9.133746813946217458e+00,1.934089999999999918e+02
9.141808373358347950e+00,1.934089999999999918e+02
9.149869932770481995e+00,1.934089999999999918e+02
9.157931492182614264e+00,1.934089999999999918e+02
9.165993051594746532e+00,1.934089999999999918e+02
9.174054611006880577e+00,1.934089999999999918e+02
9.182116170419011070e+00,1.934089999999999918e+02
9.190177729831143338e+00,1.934089999999999918e+02
9.198239289243277383e+00,1.934089999999999918e+02
9.206300848655409652e+00,1.934089999999999918e+02
9.214362408067543697e+00,1.934139999999999873e+02
9.222423967479674189e+00,1.934139999999999873e+02
9.230485526891806458e+00,1.934139999999999873e+02
9.238547086303940503e+00,1.934139999999999873e+02
9.246608645716072772e+00,1.934139999999999873e+02
9.254670205128206817e+00,1.934139999999999873e+02
9.262731764540337309e+00,1.934960000000000093e+02
9.270793323952469578e+00,1.935649999999999977e+02
9.278854883364603623e+00,1.935649999999999977e+02
9.286916442776735892e+00,1.935649999999999977e+02
9.294978002188868160e+00,1.935649999999999977e+02
9.303039561601000429e+00,1.935649999999999977e+02
9.311101121013132698e+00,1.935649999999999977e+02
9.319162680425264966e+00,1.935649999999999977e+02
9.327224239837399011e+00,1.935709999999999980e+02
9.335285799249531280e+00,1.935709999999999980e+02
9.343347358661665325e+00,1.935709999999999980e+02
9.351408918073795817e+00,1.935709999999999980e+02
9.359470477485928086e+00,1.936630000000000109e+02
9.367532036898062131e+00,1.936630000000000109e+02
9.375593596310194400e+00,1.936630000000000109e+02
9.383655155722326668e+00,1.936630000000000109e+02
9.391716715134458937e+00,1.936630000000000109e+02
9.399778274546591206e+00,1.936630000000000109e+02
9.407839833958725251e+00,1.936630000000000109e+02
9.415901393370857519e+00,1.936630000000000109e+02
9.423962952782989788e+00,1.936630000000000109e+02
9.432024512195122057e+00,1.936630000000000109e+02
9.440086071607254325e+00,1.936630000000000109e+02
9.448147631019386594e+00,1.936630000000000109e+02
9.456209190431520639e+00,1.936630000000000109e+02
9.464270749843652908e+00,1.936630000000000109e+02
9.472332309255785177e+00,1.936630000000000109e+02
9.480393868667917445e+00,1.936630000000000109e+02
9.488455428080049714e+00,1.936630000000000109e+02
9.496516987492183759e+00,1.936630000000000109e+02
9.504578546904316028e+00,1.937470000000000141e+02
9.512640106316446520e+00,1.937470000000000141e+02
9.520701665728580565e+00,1.937470000000000141e+02
9.528763225140712834e+00,1.937470000000000141e+02
9.536824784552846879e+00,1.937470000000000141e+02
9.544886343964979147e+00,1.937470000000000141e+02
9.552947903377109640e+00,1.937470000000000141e+02
9.561009462789243685e+00,1.937470000000000141e+02
9.569071022201375953e+00,1.937470000000000141e+02
9.577132581613508222e+00,1.939199999999999875e+02
9.585194141025642267e+00,1.939199999999999875e+02
9.593255700437772759e+00,1.939199999999999875e+02
9.601317259849906804e+00,1.939199999999999875e+02
9.609378819262039073e+00,1.939199999999999875e+02
9.617440378674171342e+00,1.939199999999999875e+02
9.625501938086305387e+00,1.939199999999999875e+02
9.633563497498435879e+00,1.939199999999999875e+02
9.641625056910568148e+00,1.939199999999999875e+02
9.649686616322702193e+00,1.940840000000000032e+02
9.657748175734834462e+00,1.940840000000000032e+02
9.665809735146968507e+00,1.940840000000000032e+02
9.673871294559098999e+00,1.940840000000000032e+02
9.681932853971231268e+00,1.940840000000000032e+02
9.689994413383365313e+00,1.940840000000000032e+02
9.698055972795497581e+00,1.940840000000000032e+02
9.706117532207629850e+00,1.940840000000000032e+02
9.714179091619762119e+00,1.940840000000000032e+02
9.722240651031894387e+00,1.940840000000000032e+02
9.730302210444028432e+00,1.940840000000000032e+02
9.738363769856160701e+00,1.940840000000000032e+02
9.746425329268292970e+00,1.940840000000000032e+02
9.754486888680425238e+00,1.940840000000000032e+02
9.762548448092557507e+00,1.940879999999999939e+02
9.770610007504689776e+00,1.940879999999999939e+02
9.778671566916823821e+00,1.944060000000000059e+02
9.786733126328956089e+00,1.944060000000000059e+02
9.794794685741090134e+00,1.944060000000000059e+02
9.802856245153220627e+00,1.944060000000000059e+02
9.810917804565352895e+00,1.944060000000000059e+02
9.818979363977486940e+00,1.944060000000000059e+02
9.827040923389619209e+00,1.944060000000000059e+02
9.835102482801751478e+00,1.944060000000000059e+02
9.843164042213883747e+00,1.944060000000000059e+02
9.851225601626016015e+00,1.944060000000000059e+02
9.859287161038148284e+00,1.944060000000000059e+02
9.867348720450282329e+00,1.944060000000000059e+02
9.875410279862414598e+00,1.944060000000000059e+02
9.883471839274546866e+00,1.944060000000000059e+02
9.891533398686679135e+00,1.944060000000000059e+02
9.899594958098811404e+00,1.944060000000000059e+02
9.907656517510945449e+00,1.944060000000000059e+02
9.915718076923077717e+00,1.944060000000000059e+02
9.923779636335208210e+00,1.944060000000000059e+02
9.931841195747342255e+00,1.944099999999999966e+02
9.939902755159474523e+00,1.944159999999999968e+02
9.947964314571608568e+00,1.944159999999999968e+02
9.956025873983740837e+00,1.944159999999999968e+02
9.964087433395871329e+00,1.944159999999999968e+02
9.972148992808005374e+00,1.944159999999999968e+02
9.980210552220137643e+00,1.944159999999999968e+02
9.988272111632269912e+00,1.944159999999999968e+02
9.996333671044403957e+00,1.944159999999999968e+02
1.000439523045653445e+01,1.944159999999999968e+02
1.001245678986866849e+01,1.944159999999999968e+02
1.002051834928080076e+01,1.944159999999999968e+02
1.002857990869293303e+01,1.944159999999999968e+02
1.003664146810506708e+01,1.944159999999999968e+02
1.004470302751719757e+01,1.944159999999999968e+02
1.005276458692932984e+01,1.944159999999999968e+02
1.006082614634146388e+01,1.944159999999999968e+02
1.006888770575359615e+01,1.944159999999999968e+02
1.007694926516573020e+01,1.944159999999999968e+02
1.008501082457786069e+01,1.944979999999999905e+02
1.009307238398999296e+01,1.944979999999999905e+02
1.010113394340212700e+01,1.944979999999999905e+02
1.010919550281425927e+01,1.944979999999999905e+02
1.011725706222639154e+01,1.944979999999999905e+02
1.012531862163852381e+01,1.944979999999999905e+02
1.013338018105065608e+01,1.944979999999999905e+02
1.014144174046279012e+01,1.944979999999999905e+02
1.014950329987492239e+01,1.944979999999999905e+02
1.015756485928705466e+01,1.944979999999999905e+02
1.016562641869918693e+01,1.944979999999999905e+02
1.017368797811131920e+01,1.944979999999999905e+02
1.018174953752345147e+01,1.944979999999999905e+02
1.018981109693558551e+01,1.944979999999999905e+02
1.019787265634771778e+01,1.944979999999999905e+02
1.020593421575985005e+01,1.944979999999999905e+02
1.021399577517198232e+01,1.944979999999999905e+02
1.022205733458411459e+01,1.944979999999999905e+02
1.023011889399624863e+01,1.944979999999999905e+02
1.023818045340838090e+01,1.944979999999999905e+02
1.024624201282051317e+01,1.944979999999999905e+02
1.025430357223264544e+01,1.944979999999999905e+02
1.026236513164477770e+01,1.944979999999999905e+02
1.027042669105691175e+01,1.944979999999999905e+02
1.027848825046904402e+01,1.944979999999999905e+02
1.028654980988117629e+01,1.945569999999999879e+02
1.029461136929330856e+01,1.945569999999999879e+02
1.030267292870544082e+01,1.945720000000000027e+02
1.031073448811757309e+01,1.946899999999999977e+02
1.031879604752970714e+01,1.946899999999999977e+02
1.032685760694183941e+01,1.946899999999999977e+02
1.033491916635396990e+01,1.947810000000000059e+02
1.034298072576610394e+01,1.947810000000000059e+02
1.035104228517823621e+01,1.947810000000000059e+02
1.035910384459037026e+01,1.947810000000000059e+02
1.036716540400250253e+01,1.947810000000000059e+02
1.037522696341463302e+01,1.947810000000000059e+02
1.038328852282676706e+01,1.947810000000000059e+02
1.039135008223889933e+01,1.947810000000000059e+02
1.039941164165103338e+01,1.947810000000000059e+02
1.040747320106316565e+01,1.947810000000000059e+02
1.041553476047529614e+01,1.947810000000000059e+02
1.042359631988743018e+01,1.947810000000000059e+02
1.043165787929956245e+01,1.947810000000000059e+02
1.043971943871169472e+01,1.947810000000000059e+02
1.044778099812382877e+01,1.947810000000000059e+02
1.045584255753595926e+01,1.947810000000000059e+02
1.046390411694809153e+01,1.947810000000000059e+02
1.047196567636022557e+01,1.947810000000000059e+02
1.048002723577235784e+01,1.948559999999999945e+02
1.048808879518449189e+01,1.949780000000000086e+02
1.049615035459662238e+01,1.949780000000000086e+02
1.050421191400875465e+01,1.949780000000000086e+02
1.051227347342088869e+01,1.949780000000000086e+02
1.052033503283302096e+01,1.949780000000000086e+02
1.052839659224515323e+01,1.950229999999999961e+02
1.053645815165728550e+01,1.950229999999999961e+02
1.054451971106941777e+01,1.950229999999999961e+02
1.055258127048155181e+01,1.950500000000000114e+02
1.056064282989368408e+01,1.950620000000000118e+02
1.056870438930581635e+01,1.950620000000000118e+02
1.057676594871794862e+01,1.950620000000000118e+02
1.058482750813008089e+01,1.950620000000000118e+02
1.059288906754221316e+01,1.950620000000000118e+02
1.060095062695434720e+01,1.950620000000000118e+02
1.060901218636647947e+01,1.950620000000000118e+02
1.061707374577861174e+01,1.950620000000000118e+02
1.062513530519074401e+01,1.950620000000000118e+02
1.063319686460287627e+01,1.950620000000000118e+02
1.064125842401501032e+01,1.950620000000000118e+02
1.064931998342714259e+01,1.950620000000000118e+02
1.065738154283927486e+01,1.950620000000000118e+02
1.066544310225140713e+01,1.950620000000000118e+02
1.067350466166353939e+01,1.950620000000000118e+02
1.068156622107567344e+01,1.950620000000000118e+02
1.068962778048780571e+01,1.950620000000000118e+02
1.069768933989993798e+01,1.950620000000000118e+02
1.070575089931207025e+01,1.950620000000000118e+02
1.071381245872420251e+01,1.950620000000000118e+02
1.072187401813633478e+01,1.950620000000000118e+02
1.072993557754846883e+01,1.951459999999999866e+02
1.073799713696060110e+01,1.951459999999999866e+02
1.074605869637273337e+01,1.951459999999999866e+02
1.075412025578486563e+01,1.951459999999999866e+02
1.076218181519699790e+01,1.951459999999999866e+02
1.077024337460913195e+01,1.951479999999999961e+02
1.077830493402126422e+01,1.951479999999999961e+02
1.078636649343339471e+01,1.951479999999999961e+02
1.079442805284552875e+01,1.951479999999999961e+02
1.080248961225766102e+01,1.951479999999999961e+02
1.081055117166979507e+01,1.951479999999999961e+02
1.081861273108192734e+01,1.951479999999999961e+02
1.082667429049405783e+01,1.951479999999999961e+02
1.083473584990619187e+01,1.951500000000000057e+02
1.084279740931832414e+01,1.951500000000000057e+02
1.085085896873045641e+01,1.951500000000000057e+02
1.085892052814259046e+01,1.951939999999999884e+02
1.086698208755472095e+01,1.951939999999999884e+02
1.087504364696685499e+01,1.952139999999999986e+02
1.088310520637898726e+01,1.952139999999999986e+02
1.089116676579111953e+01,1.952139999999999986e+02
1.089922832520325358e+01,1.952560000000000002e+02
1.090728988461538407e+01,1.952560000000000002e+02
1.091535144402751634e+01,1.952560000000000002e+02
1.092341300343965038e+01,1.952560000000000002e+02
1.093147456285178265e+01,1.953460000000000036e+02
1.093953612226391670e+01,1.953460000000000036e+02
1.094759768167604719e+01,1.953460000000000036e+02
1.095565924108817946e+01,1.953959999999999866e+02
1.096372080050031350e+01,1.953959999999999866e+02
1.097178235991244577e+01,1.953959999999999866e+02
1.097984391932457804e+01,1.953959999999999866e+02
1.098790547873671031e+01,1.953959999999999866e+02
1.099596703814884258e+01,1.953959999999999866e+02
1.100402859756097484e+01,1.953959999999999866e+02
1.101209015697310889e+01,1.953959999999999866e+02
1.102015171638524116e+01,1.953959999999999866e+02
1.102821327579737343e+01,1.953959999999999866e+02
1.103627483520950570e+01,1.953959999999999866e+02
1.104433639462163796e+01,1.953959999999999866e+02
1.105239795403377201e+01,1.953959999999999866e+02
1.106045951344590428e+01,1.954120000000000061e+02
1.106852107285803477e+01,1.954120000000000061e+02
1.107658263227016882e+01,1.954120000000000061e+02
1.108464419168230108e+01,1.954120000000000061e+02
1.109270575109443513e+01,1.954120000000000061e+02
1.110076731050656740e+01,1.954120000000000061e+02
1.110882886991869967e+01,1.954120000000000061e+02
1.111689042933083194e+01,1.954120000000000061e+02
1.112495198874296420e+01,1.954120000000000061e+02
1.113301354815509647e+01,1.954120000000000061e+02
1.114107510756723052e+01,1.954120000000000061e+02
1.114913666697936279e+01,1.954120000000000061e+02
1.115719822639149506e+01,1.954120000000000061e+02
1.116525978580362732e+01,1.955080000000000098e+02
1.117332134521575959e+01,1.955080000000000098e+02
1.118138290462789364e+01,1.955080000000000098e+02
1.118944446404002591e+01,1.955080000000000098e+02
1.119750602345215640e+01,1.955080000000000098e+02
1.120556758286429044e+01,1.955780000000000030e+02
1.121362914227642271e+01,1.955780000000000030e+02
1.122169070168855676e+01,1.956560000000000059e+02
1.122975226110068903e+01,1.956560000000000059e+02
1.123781382051281952e+01,1.956560000000000059e+02
1.124587537992495356e+01,1.956560000000000059e+02
1.125393693933708583e+01,1.956560000000000059e+02
1.126199849874921810e+01,1.956560000000000059e+02
1.127006005816135215e+01,1.956560000000000059e+02
1.127812161757348264e+01,1.956560000000000059e+02
1.128618317698561668e+01,1.956560000000000059e+02
1.129424473639774895e+01,1.956560000000000059e+02
1.130230629580988122e+01,1.956560000000000059e+02
1.131036785522201527e+01,1.956560000000000059e+02
1.131842941463414576e+01,1.956560000000000059e+02
1.132649097404627803e+01,1.956560000000000059e+02
1.133455253345841207e+01,1.956750000000000114e+02
1.134261409287054434e+01,1.956750000000000114e+02
1.135067565228267839e+01,1.956750000000000114e+02
1.135873721169480888e+01,1.956750000000000114e+02
1.136679877110694115e+01,1.956750000000000114e+02
1.137486033051907519e+01,1.956750000000000114e+02
1.138292188993120746e+01,1.956750000000000114e+02
1.139098344934333973e+01,1.956750000000000114e+02
1.139904500875547200e+01,1.956750000000000114e+02
1.140710656816760427e+01,1.956750000000000114e+02
1.141516812757973831e+01,1.957110000000000127e+02
1.142322968699187058e+01,1.957110000000000127e+02
1.143129124640400285e+01,1.957110000000000127e+02
1.143935280581613512e+01,1.957110000000000127e+02
1.144741436522826739e+01,1.957429999999999950e+02
1.145547592464039965e+01,1.957429999999999950e+02
1.146353748405253370e+01,1.957539999999999907e+02
1.147159904346466597e+01,1.957539999999999907e+02
1.147966060287679646e+01,1.957539999999999907e+02
1.148772216228893051e+01,1.957949999999999875e+02
1.149578372170106277e+01,1.957949999999999875e+02
1.150384528111319682e+01,1.957949999999999875e+02
1.151190684052532909e+01,1.957949999999999875e+02
1.151996839993746136e+01,1.957949999999999875e+02
1.152802995934959363e+01,1.958160000000000025e+02
1.153609151876172589e+01,1.958160000000000025e+02
1.154415307817385816e+01,1.958160000000000025e+02
1.155221463758599221e+01,1.958160000000000025e+02
1.156027619699812448e+01,1.958160000000000025e+02
1.156833775641025674e+01,1.958160000000000025e+02
1.157639931582238901e+01,1.958160000000000025e+02
1.158446087523452128e+01,1.958160000000000025e+02
1.159252243464665533e+01,1.958160000000000025e+02
1.160058399405878760e+01,1.958160000000000025e+02
1.160864555347091809e+01,1.958160000000000025e+02
1.161670711288305213e+01,1.958160000000000025e+02
1.162476867229518440e+01,1.958269999999999982e+02
1.163283023170731845e+01,1.958269999999999982e+02
1.164089179111945072e+01,1.958269999999999982e+02
1.164895335053158121e+01,1.958269999999999982e+02
1.165701490994371525e+01,1.958269999999999982e+02
1.166507646935584752e+01,1.958269999999999982e+02
1.167313802876797979e+01,1.958269999999999982e+02
1.168119958818011384e+01,1.958710000000000093e+02
1.168926114759224433e+01,1.958710000000000093e+02
1.169732270700437837e+01,1.959050000000000011e+02
1.170538426641651064e+01,1.959050000000000011e+02
1.171344582582864291e+01,1.959050000000000011e+02
1.172150738524077696e+01,1.959050000000000011e+02
1.172956894465290745e+01,1.959050000000000011e+02
1.173763050406503972e+01,1.959050000000000011e+02
1.174569206347717376e+01,1.959050000000000011e+02
1.175375362288930603e+01,1.959050000000000011e+02
1.176181518230144007e+01,1.959050000000000011e+02
1.176987674171357057e+01,1.959050000000000011e+02
1.177793830112570284e+01,1.959050000000000011e+02
1.178599986053783688e+01,1.959329999999999927e+02
1.179406141994996915e+01,1.959329999999999927e+02
1.180212297936210142e+01,1.959559999999999889e+02
1.181018453877423369e+01,1.959559999999999889e+02
1.181824609818636596e+01,1.959559999999999889e+02
1.182630765759850000e+01,1.959559999999999889e+02
1.183436921701063227e+01,1.959559999999999889e+02
1.184243077642276454e+01,1.959559999999999889e+02
1.185049233583489681e+01,1.959559999999999889e+02
1.185855389524702908e+01,1.959559999999999889e+02
1.186661545465916134e+01,1.959559999999999889e+02
1.187467701407129539e+01,1.959559999999999889e+02
1.188273857348342766e+01,1.959559999999999889e+02
1.189080013289555993e+01,1.959559999999999889e+02
1.189886169230769219e+01,1.959559999999999889e+02
1.190692325171982446e+01,1.959650000000000034e+02
1.191498481113195851e+01,1.959650000000000034e+02
1.192304637054409078e+01,1.959650000000000034e+02
1.193110792995622127e+01,1.959650000000000034e+02
1.193916948936835531e+01,1.959650000000000034e+02
1.194723104878048758e+01,1.959650000000000034e+02
1.195529260819262163e+01,1.959650000000000034e+02
1.196335416760475390e+01,1.959660000000000082e+02
1.197141572701688617e+01,1.959660000000000082e+02
1.197947728642901843e+01,1.959660000000000082e+02
1.198753884584115070e+01,1.959660000000000082e+02
1.199560040525328297e+01,1.959660000000000082e+02
1.200366196466541702e+01,1.959660000000000082e+02
1.201172352407754929e+01,1.959660000000000082e+02
1.201978508348967978e+01,1.959660000000000082e+02
1.202784664290181382e+01,1.959660000000000082e+02
1.203590820231394609e+01,1.959660000000000082e+02
1.204396976172608014e+01,1.959660000000000082e+02
1.205203132113821241e+01,1.959660000000000082e+02
1.206009288055034290e+01,1.959660000000000082e+02
1.206815443996247694e+01,1.959660000000000082e+02
1.207621599937460921e+01,1.959660000000000082e+02
1.208427755878674326e+01,1.960740000000000123e+02
1.209233911819887552e+01,1.961129999999999995e+02
1.210040067761100602e+01,1.961129999999999995e+02
1.210846223702314006e+01,1.961129999999999995e+02
1.211652379643527233e+01,1.961129999999999995e+02
1.212458535584740460e+01,1.961129999999999995e+02
1.213264691525953864e+01,1.961129999999999995e+02
1.214070847467166914e+01,1.960970000000000084e+02
1.214877003408380141e+01,1.960970000000000084e+02
1.215683159349593545e+01,1.960970000000000084e+02
1.216489315290806772e+01,1.960970000000000084e+02
1.217295471232020176e+01,1.960929999999999893e+02
1.218101627173233226e+01,1.960929999999999893e+02
1.218907783114446453e+01,1.960929999999999893e+02
1.219713939055659857e+01,1.960929999999999893e+02
1.220520094996873084e+01,1.960929999999999893e+02
1.221326250938086311e+01,1.960929999999999893e+02
1.222132406879299538e+01,1.960929999999999893e+02
1.222938562820512765e+01,1.960929999999999893e+02
1.223744718761726169e+01,1.960929999999999893e+02
1.224550874702939396e+01,1.960929999999999893e+02
1.225357030644152623e+01,1.960929999999999893e+02
1.226163186585365850e+01,1.960929999999999893e+02
1.226969342526579076e+01,1.960929999999999893e+02
1.227775498467792303e+01,1.960929999999999893e+02
1.228581654409005708e+01,1.960929999999999893e+02
1.229387810350218935e+01,1.960929999999999893e+02
1.230193966291432162e+01,1.961239999999999952e+02
1.231000122232645388e+01,1.961239999999999952e+02
1.231806278173858615e+01,1.961239999999999952e+02
1.232612434115072020e+01,1.961239999999999952e+02
1.233418590056285247e+01,1.961239999999999952e+02
1.234224745997498296e+01,1.962489999999999952e+02
1.235030901938711700e+01,1.962620000000000005e+02
1.235837057879924927e+01,1.962620000000000005e+02
1.236643213821138332e+01,1.962620000000000005e+02
1.237449369762351559e+01,1.962620000000000005e+02
1.238255525703564608e+01,1.962620000000000005e+02
1.239061681644778012e+01,1.962620000000000005e+02
1.239867837585991239e+01,1.962620000000000005e+02
1.240673993527204466e+01,1.962620000000000005e+02
1.241480149468417871e+01,1.962620000000000005e+02
1.242286305409631098e+01,1.962620000000000005e+02
1.243092461350844324e+01,1.962620000000000005e+02
1.243898617292057551e+01,1.962620000000000005e+02
1.244704773233270778e+01,1.962620000000000005e+02
1.245510929174484183e+01,1.962620000000000005e+02
1.246317085115697409e+01,1.962620000000000005e+02
1.247123241056910459e+01,1.962620000000000005e+02
1.247929396998123863e+01,1.962620000000000005e+02
1.248735552939337090e+01,1.962620000000000005e+02
1.249541708880550495e+01,1.962620000000000005e+02
1.250347864821763721e+01,1.962620000000000005e+02
1.251154020762976771e+01,1.962620000000000005e+02
1.251960176704190175e+01,1.962620000000000005e+02
1.252766332645403402e+01,1.962690000000000055e+02
1.253572488586616629e+01,1.962700000000000102e+02
1.254378644527830033e+01,1.962700000000000102e+02
1.255184800469043083e+01,1.962700000000000102e+02
1.255990956410256487e+01,1.962700000000000102e+02
1.256797112351469714e+01,1.962700000000000102e+02
1.257603268292682941e+01,1.962700000000000102e+02
1.258409424233896345e+01,1.962700000000000102e+02
1.259215580175109395e+01,1.962700000000000102e+02
1.260021736116322622e+01,1.963799999999999955e+02
1.260827892057536026e+01,1.963799999999999955e+02
1.261634047998749253e+01,1.963849999999999909e+02
1.262440203939962657e+01,1.963849999999999909e+02
1.263246359881175707e+01,1.963849999999999909e+02
1.264052515822388933e+01,1.963849999999999909e+02
1.264858671763602338e+01,1.963849999999999909e+02
1.265664827704815565e+01,1.963849999999999909e+02
1.266470983646028792e+01,1.963849999999999909e+02
1.267277139587242019e+01,1.964329999999999927e+02
1.268083295528455245e+01,1.964329999999999927e+02
1.268889451469668472e+01,1.964329999999999927e+02
1.269695607410881877e+01,1.964329999999999927e+02
1.270501763352095104e+01,1.964329999999999927e+02
1.271307919293308331e+01,1.964329999999999927e+02
1.272114075234521557e+01,1.964329999999999927e+02
1.272920231175734784e+01,1.964329999999999927e+02
1.273726387116948189e+01,1.964329999999999927e+02
1.274532543058161416e+01,1.964329999999999927e+02
1.275338698999374465e+01,1.964329999999999927e+02
1.276144854940587869e+01,1.964830000000000041e+02
1.276951010881801096e+01,1.964830000000000041e+02
1.277757166823014501e+01,1.964830000000000041e+02
1.278563322764227728e+01,1.965329999999999870e+02
1.279369478705440777e+01,1.965329999999999870e+02
1.280175634646654181e+01,1.965329999999999870e+02
1.280981790587867408e+01,1.965329999999999870e+02
1.281787946529080635e+01,1.965329999999999870e+02
1.282594102470294040e+01,1.965329999999999870e+02
1.283400258411507266e+01,1.965329999999999870e+02
1.284206414352720493e+01,1.965329999999999870e+02
1.285012570293933720e+01,1.965329999999999870e+02
1.285818726235146947e+01,1.965329999999999870e+02
1.286624882176360352e+01,1.965329999999999870e+02
1.287431038117573578e+01,1.965329999999999870e+02
1.288237194058786628e+01,1.965329999999999870e+02
1.289043350000000032e+01,1.965329999999999870e+02

